Direct Localization for Massive MIMO

Large-scale MIMO systems are well known for their advantages in communications, but they also have the potential for providing very accurate localization thanks to their high angular resolution. A difficult problem arising indoors and outdoors is localizing users over multipath channels. Localization based on angle of arrival (AOA) generally involves a two-step procedure, where signals are first processed to obtain a user's AOA at different base stations, followed by triangulation to determine the user's position. In the presence of multipath, the performance of these methods is greatly degraded due to the inability to correctly detect and/or estimate the AOA of the line-of-sight (LOS) paths. To counter the limitations of this two-step procedure which is inherently sub-optimal, we propose a direct localization approach in which the position of a user is localized by jointly processing the observations obtained at distributed massive MIMO base stations. Our approach is based on a novel compressed sensing framework that exploits channel properties to distinguish LOS from non-LOS signal paths, and leads to improved performance results compared to previous existing methods.

==> Data/data_100MHzSignal.dat <==
%auto-ignore
time	amplitude
  -2.3000000e+01   0.0000000e+00
  -2.2500000e+01   0.0000000e+00
  -2.2000000e+01   0.0000000e+00
  -2.1500000e+01   0.0000000e+00
  -2.1000000e+01   0.0000000e+00
  -2.0500000e+01   0.0000000e+00
  -2.0000000e+01   0.0000000e+00
  -1.9500000e+01   0.0000000e+00
  -1.9000000e+01   0.0000000e+00
  -1.8500000e+01   0.0000000e+00
  -1.8000000e+01   0.0000000e+00
  -1.7500000e+01   0.0000000e+00
  -1.7000000e+01   0.0000000e+00
  -1.6500000e+01   0.0000000e+00
  -1.6000000e+01   0.0000000e+00
  -1.5500000e+01   0.0000000e+00
  -1.5000000e+01   0.0000000e+00
  -1.4500000e+01   0.0000000e+00
  -1.4000000e+01   0.0000000e+00
  -1.3500000e+01   0.0000000e+00
  -1.3000000e+01   0.0000000e+00
  -1.2500000e+01   0.0000000e+00
  -1.2000000e+01   0.0000000e+00
  -1.1500000e+01   0.0000000e+00
  -1.1000000e+01   0.0000000e+00
  -1.0500000e+01   0.0000000e+00
  -1.0000000e+01   0.0000000e+00
  -9.5000000e+00   0.0000000e+00
  -9.0000000e+00   0.0000000e+00
  -8.5000000e+00   0.0000000e+00
  -8.0000000e+00   0.0000000e+00
  -7.5000000e+00   0.0000000e+00
  -7.0000000e+00   0.0000000e+00
  -6.5000000e+00   0.0000000e+00
  -6.0000000e+00   0.0000000e+00
  -5.5000000e+00   0.0000000e+00
  -5.0000000e+00   0.0000000e+00
  -4.5000000e+00   0.0000000e+00
  -4.0000000e+00   0.0000000e+00
  -3.5000000e+00   0.0000000e+00
  -3.0000000e+00   0.0000000e+00
  -2.5000000e+00   0.0000000e+00
  -2.0000000e+00   0.0000000e+00
  -1.5000000e+00   0.0000000e+00
  -1.0000000e+00   0.0000000e+00
  -5.0000000e-01   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   5.0000000e-01   0.0000000e+00
   1.0000000e+00   0.0000000e+00
   1.5000000e+00   0.0000000e+00
   2.0000000e+00   0.0000000e+00
   2.5000000e+00   0.0000000e+00
   3.0000000e+00   0.0000000e+00
   3.5000000e+00   0.0000000e+00
   4.0000000e+00   0.0000000e+00
   4.5000000e+00   0.0000000e+00
   5.0000000e+00   0.0000000e+00
   5.5000000e+00   0.0000000e+00
   6.0000000e+00   0.0000000e+00
   6.5000000e+00   0.0000000e+00
   7.0000000e+00   0.0000000e+00
   7.5000000e+00   0.0000000e+00
   8.0000000e+00   0.0000000e+00
   8.5000000e+00   0.0000000e+00
   9.0000000e+00   0.0000000e+00
   9.5000000e+00   0.0000000e+00
   1.0000000e+01   0.0000000e+00
   1.0500000e+01   0.0000000e+00
   1.1000000e+01   0.0000000e+00
   1.1500000e+01   0.0000000e+00
   1.2000000e+01   0.0000000e+00
   1.2500000e+01   0.0000000e+00
   1.3000000e+01   0.0000000e+00
   1.3500000e+01   0.0000000e+00
   1.4000000e+01   0.0000000e+00
   1.4500000e+01   0.0000000e+00
   1.5000000e+01   0.0000000e+00
   1.5500000e+01   0.0000000e+00
   1.6000000e+01   0.0000000e+00
   1.6500000e+01   0.0000000e+00
   1.7000000e+01   0.0000000e+00
   1.7500000e+01   0.0000000e+00
   1.8000000e+01   0.0000000e+00
   1.8500000e+01   0.0000000e+00
   1.9000000e+01   0.0000000e+00
   1.9500000e+01   0.0000000e+00
   2.0000000e+01   0.0000000e+00
   2.0500000e+01   0.0000000e+00
   2.1000000e+01   0.0000000e+00
   2.1500000e+01   0.0000000e+00
   2.2000000e+01   0.0000000e+00
   2.2500000e+01   0.0000000e+00
   2.3000000e+01   0.0000000e+00
   2.3500000e+01   0.0000000e+00
   2.4000000e+01   0.0000000e+00
   2.4500000e+01   0.0000000e+00
   2.5000000e+01   0.0000000e+00
   2.5500000e+01   0.0000000e+00
   2.6000000e+01   0.0000000e+00
   2.6500000e+01   0.0000000e+00
   2.7000000e+01   0.0000000e+00
   2.7500000e+01   0.0000000e+00
   2.8000000e+01   0.0000000e+00
   2.8500000e+01   0.0000000e+00
   2.9000000e+01   0.0000000e+00
   2.9500000e+01   0.0000000e+00
   3.0000000e+01   0.0000000e+00
   3.0500000e+01   0.0000000e+00
   3.1000000e+01   0.0000000e+00
   3.1500000e+01   0.0000000e+00
   3.2000000e+01   0.0000000e+00
   3.2500000e+01   0.0000000e+00
   3.3000000e+01   0.0000000e+00
   3.3500000e+01   0.0000000e+00
   3.4000000e+01   0.0000000e+00
   3.4500000e+01   0.0000000e+00
   3.5000000e+01   0.0000000e+00
   3.5500000e+01   0.0000000e+00
   3.6000000e+01   0.0000000e+00
   3.6500000e+01   0.0000000e+00
   3.7000000e+01   0.0000000e+00
   3.7500000e+01   0.0000000e+00
   3.8000000e+01   0.0000000e+00
   3.8500000e+01   0.0000000e+00
   3.9000000e+01   0.0000000e+00
   3.9500000e+01   0.0000000e+00
   4.0000000e+01   0.0000000e+00
   4.0500000e+01   0.0000000e+00
   4.1000000e+01   0.0000000e+00
   4.1500000e+01   0.0000000e+00
   4.2000000e+01   0.0000000e+00
   4.2500000e+01   0.0000000e+00
   4.3000000e+01   0.0000000e+00
   4.3500000e+01   0.0000000e+00
   4.4000000e+01   0.0000000e+00
   4.4500000e+01   0.0000000e+00
   4.5000000e+01   0.0000000e+00
   4.5500000e+01   0.0000000e+00
   4.6000000e+01   0.0000000e+00
   4.6500000e+01   0.0000000e+00
   4.7000000e+01   0.0000000e+00
   4.7500000e+01   0.0000000e+00
   4.8000000e+01   0.0000000e+00
   4.8500000e+01   0.0000000e+00
   4.9000000e+01   0.0000000e+00
   4.9500000e+01   0.0000000e+00
   5.0000000e+01   0.0000000e+00
   5.0500000e+01   0.0000000e+00
   5.1000000e+01   0.0000000e+00
   5.1500000e+01   0.0000000e+00
   5.2000000e+01   0.0000000e+00
   5.2500000e+01   0.0000000e+00
   5.3000000e+01   0.0000000e+00
   5.3500000e+01   0.0000000e+00
   5.4000000e+01   0.0000000e+00
   5.4500000e+01   0.0000000e+00
   5.5000000e+01   0.0000000e+00
   5.5500000e+01   0.0000000e+00
   5.6000000e+01   0.0000000e+00
   5.6500000e+01   0.0000000e+00
   5.7000000e+01   0.0000000e+00
   5.7500000e+01   0.0000000e+00
   5.8000000e+01   0.0000000e+00
   5.8500000e+01   0.0000000e+00
   5.9000000e+01   0.0000000e+00
   5.9500000e+01   0.0000000e+00
   6.0000000e+01   0.0000000e+00
   6.0500000e+01   0.0000000e+00
   6.1000000e+01   0.0000000e+00
   6.1500000e+01   0.0000000e+00
   6.2000000e+01   0.0000000e+00
   6.2500000e+01   0.0000000e+00
   6.3000000e+01   0.0000000e+00
   6.3500000e+01   0.0000000e+00
   6.4000000e+01   0.0000000e+00
   6.4500000e+01   0.0000000e+00
   6.5000000e+01   0.0000000e+00
   6.5500000e+01   0.0000000e+00
   6.6000000e+01   0.0000000e+00
   6.6500000e+01   0.0000000e+00
   6.7000000e+01   0.0000000e+00
   6.7500000e+01   0.0000000e+00
   6.8000000e+01   0.0000000e+00
   6.8500000e+01   0.0000000e+00
   6.9000000e+01   0.0000000e+00
   6.9500000e+01   0.0000000e+00
   7.0000000e+01   0.0000000e+00
   7.0500000e+01   0.0000000e+00
   7.1000000e+01   0.0000000e+00
   7.1500000e+01   0.0000000e+00
   7.2000000e+01   0.0000000e+00
   7.2500000e+01   0.0000000e+00
   7.3000000e+01   0.0000000e+00
   7.3500000e+01   0.0000000e+00
   7.4000000e+01   0.0000000e+00
   7.4500000e+01   0.0000000e+00
   7.5000000e+01   0.0000000e+00
   7.5500000e+01   0.0000000e+00
   7.6000000e+01   0.0000000e+00
   7.6500000e+01   0.0000000e+00
   7.7000000e+01   0.0000000e+00
   7.7500000e+01   0.0000000e+00
   7.8000000e+01   0.0000000e+00
   7.8500000e+01   0.0000000e+00
   7.9000000e+01   0.0000000e+00
   7.9500000e+01   0.0000000e+00
   8.0000000e+01   0.0000000e+00
   8.0500000e+01   0.0000000e+00
   8.1000000e+01   0.0000000e+00
   8.1500000e+01   0.0000000e+00
   8.2000000e+01   0.0000000e+00
   8.2500000e+01   0.0000000e+00
   8.3000000e+01   0.0000000e+00
   8.3500000e+01   0.0000000e+00
   8.4000000e+01   0.0000000e+00
   8.4500000e+01   0.0000000e+00
   8.5000000e+01   0.0000000e+00
   8.5500000e+01   0.0000000e+00
   8.6000000e+01   0.0000000e+00
   8.6500000e+01   0.0000000e+00
   8.7000000e+01   0.0000000e+00
   8.7500000e+01   0.0000000e+00
   8.8000000e+01   0.0000000e+00
   8.8500000e+01   0.0000000e+00
   8.9000000e+01   0.0000000e+00
   8.9500000e+01   0.0000000e+00
   9.0000000e+01   0.0000000e+00
   9.0500000e+01   0.0000000e+00
   9.1000000e+01   0.0000000e+00
   9.1500000e+01   0.0000000e+00
   9.2000000e+01   0.0000000e+00
   9.2500000e+01   0.0000000e+00
   9.3000000e+01   0.0000000e+00
   9.3500000e+01   0.0000000e+00
   9.4000000e+01   0.0000000e+00
   9.4500000e+01   0.0000000e+00
   9.5000000e+01   0.0000000e+00
   9.5500000e+01   0.0000000e+00
   9.6000000e+01   0.0000000e+00
   9.6500000e+01   0.0000000e+00
   9.7000000e+01   0.0000000e+00
   9.7500000e+01   0.0000000e+00
   9.8000000e+01   0.0000000e+00
   9.8500000e+01   0.0000000e+00
   9.9000000e+01   0.0000000e+00
   9.9500000e+01   0.0000000e+00
   1.0000000e+02   0.0000000e+00
   1.0050000e+02   0.0000000e+00
   1.0100000e+02   0.0000000e+00
   1.0150000e+02   0.0000000e+00
   1.0200000e+02   0.0000000e+00
   1.0250000e+02   0.0000000e+00
   1.0300000e+02   0.0000000e+00
   1.0350000e+02   0.0000000e+00
   1.0400000e+02   0.0000000e+00
   1.0450000e+02   0.0000000e+00
   1.0500000e+02   0.0000000e+00
   1.0550000e+02   0.0000000e+00
   1.0600000e+02   0.0000000e+00
   1.0650000e+02   0.0000000e+00
   1.0700000e+02   0.0000000e+00
   1.0750000e+02   0.0000000e+00
   1.0800000e+02   0.0000000e+00
   1.0850000e+02   0.0000000e+00
   1.0900000e+02   0.0000000e+00
   1.0950000e+02   0.0000000e+00
   1.1000000e+02   0.0000000e+00
   1.1050000e+02   0.0000000e+00
   1.1100000e+02   0.0000000e+00
   1.1150000e+02   0.0000000e+00
   1.1200000e+02   0.0000000e+00
   1.1250000e+02   0.0000000e+00
   1.1300000e+02   0.0000000e+00
   1.1350000e+02   0.0000000e+00
   1.1400000e+02   0.0000000e+00
   1.1450000e+02   0.0000000e+00
   1.1500000e+02   0.0000000e+00
   1.1550000e+02   0.0000000e+00
   1.1600000e+02   0.0000000e+00
   1.1650000e+02   0.0000000e+00
   1.1700000e+02   0.0000000e+00
   1.1750000e+02   0.0000000e+00
   1.1800000e+02   0.0000000e+00
   1.1850000e+02   0.0000000e+00
   1.1900000e+02   0.0000000e+00
   1.1950000e+02   0.0000000e+00
   1.2000000e+02   0.0000000e+00
   1.2050000e+02   0.0000000e+00
   1.2100000e+02   0.0000000e+00
   1.2150000e+02   0.0000000e+00
   1.2200000e+02   0.0000000e+00
   1.2250000e+02   0.0000000e+00
   1.2300000e+02   0.0000000e+00
   1.2350000e+02   0.0000000e+00
   1.2400000e+02   0.0000000e+00
   1.2450000e+02   0.0000000e+00
   1.2500000e+02   0.0000000e+00
   1.2550000e+02   0.0000000e+00
   1.2600000e+02   0.0000000e+00
   1.2650000e+02   0.0000000e+00
   1.2700000e+02   0.0000000e+00
   1.2750000e+02   0.0000000e+00
   1.2800000e+02   0.0000000e+00
   1.2850000e+02   0.0000000e+00
   1.2900000e+02   0.0000000e+00
   1.2950000e+02   0.0000000e+00
   1.3000000e+02   0.0000000e+00
   1.3050000e+02   0.0000000e+00
   1.3100000e+02   0.0000000e+00
   1.3150000e+02   0.0000000e+00
   1.3200000e+02   0.0000000e+00
   1.3250000e+02   0.0000000e+00
   1.3300000e+02   0.0000000e+00
   1.3350000e+02   0.0000000e+00
   1.3400000e+02   0.0000000e+00
   1.3450000e+02   0.0000000e+00
   1.3500000e+02   0.0000000e+00
   1.3550000e+02   0.0000000e+00
   1.3600000e+02   0.0000000e+00
   1.3650000e+02   0.0000000e+00
   1.3700000e+02   0.0000000e+00
   1.3750000e+02   0.0000000e+00
   1.3800000e+02   0.0000000e+00
   1.3850000e+02   0.0000000e+00
   1.3900000e+02   0.0000000e+00
   1.3950000e+02   0.0000000e+00
   1.4000000e+02   0.0000000e+00
   1.4050000e+02   0.0000000e+00
   1.4100000e+02   0.0000000e+00
   1.4150000e+02   0.0000000e+00
   1.4200000e+02   0.0000000e+00
   1.4250000e+02   0.0000000e+00
   1.4300000e+02   0.0000000e+00
   1.4350000e+02   0.0000000e+00
   1.4400000e+02   0.0000000e+00
   1.4450000e+02   0.0000000e+00
   1.4500000e+02   0.0000000e+00
   1.4550000e+02   0.0000000e+00
   1.4600000e+02   0.0000000e+00
   1.4650000e+02   0.0000000e+00
   1.4700000e+02   0.0000000e+00
   1.4750000e+02   0.0000000e+00
   1.4800000e+02   0.0000000e+00
   1.4850000e+02   0.0000000e+00
   1.4900000e+02   0.0000000e+00
   1.4950000e+02   0.0000000e+00
   1.5000000e+02   0.0000000e+00
   1.5050000e+02   0.0000000e+00
   1.5100000e+02   0.0000000e+00
   1.5150000e+02   0.0000000e+00
   1.5200000e+02   0.0000000e+00
   1.5250000e+02   0.0000000e+00
   1.5300000e+02   0.0000000e+00
   1.5350000e+02   0.0000000e+00
   1.5400000e+02   0.0000000e+00
   1.5450000e+02   0.0000000e+00
   1.5500000e+02   0.0000000e+00
   1.5550000e+02   0.0000000e+00
   1.5600000e+02   0.0000000e+00
   1.5650000e+02   0.0000000e+00
   1.5700000e+02   0.0000000e+00
   1.5750000e+02   0.0000000e+00
   1.5800000e+02   0.0000000e+00
   1.5850000e+02   0.0000000e+00
   1.5900000e+02   0.0000000e+00
   1.5950000e+02   0.0000000e+00
   1.6000000e+02   0.0000000e+00
   1.6050000e+02   0.0000000e+00
   1.6100000e+02   0.0000000e+00
   1.6150000e+02   0.0000000e+00
   1.6200000e+02   0.0000000e+00
   1.6250000e+02   0.0000000e+00
   1.6300000e+02   0.0000000e+00
   1.6350000e+02   0.0000000e+00
   1.6400000e+02   0.0000000e+00
   1.6450000e+02  1.4821969e-323
   1.6500000e+02  2.1062018e-320
   1.6550000e+02  2.7185137e-317
   1.6600000e+02  3.3859097e-314
   1.6650000e+02  4.0696750e-311
   1.6700000e+02  4.7204631e-308
   1.6750000e+02  5.2838446e-305
   1.6800000e+02  5.7076327e-302
   1.6850000e+02  5.9498026e-299
   1.6900000e+02  5.9853518e-296
   1.6950000e+02  5.8105522e-293
   1.7000000e+02  5.4435941e-290
   1.7050000e+02  4.9214683e-287
   1.7100000e+02  4.2938246e-284
   1.7150000e+02  3.6152186e-281
   1.7200000e+02  2.9374164e-278
   1.7250000e+02  2.3032292e-275
   1.7300000e+02  1.7428080e-272
   1.7350000e+02  1.2726315e-269
   1.7400000e+02  8.9680195e-267
   1.7450000e+02  6.0986151e-264
   1.7500000e+02  4.0022731e-261
   1.7550000e+02  2.5346796e-258
   1.7600000e+02  1.5491029e-255
   1.7650000e+02  9.1364692e-253
   1.7700000e+02  5.2001688e-250
   1.7750000e+02  2.8562582e-247
   1.7800000e+02  1.5139742e-244
   1.7850000e+02  7.7442706e-242
   1.7900000e+02  3.8228181e-239
   1.7950000e+02  1.8210752e-236
   1.8000000e+02  8.3716921e-234
   1.8050000e+02  3.7139822e-231
   1.8100000e+02  1.5900385e-228
   1.8150000e+02  6.5692642e-226
   1.8200000e+02  2.6191909e-223
   1.8250000e+02  1.0077643e-220
   1.8300000e+02  3.7419004e-218
   1.8350000e+02  1.3408092e-215
   1.8400000e+02  4.6364254e-213
   1.8450000e+02  1.5471812e-210
   1.8500000e+02  4.9824251e-208
   1.8550000e+02  1.5483962e-205
   1.8600000e+02  4.6437118e-203
   1.8650000e+02  1.3439722e-200
   1.8700000e+02  3.7536804e-198
   1.8750000e+02  1.0117340e-195
   1.8800000e+02  2.6315857e-193
   1.8850000e+02  6.6055791e-191
   1.8900000e+02  1.6000980e-188
   1.8950000e+02  3.7404572e-186
   1.9000000e+02  8.4381119e-184
   1.9050000e+02  1.8369972e-181
   1.9100000e+02  3.8593521e-179
   1.9150000e+02  7.8246180e-177
   1.9200000e+02  1.5309282e-174
   1.9250000e+02  2.8906106e-172
   1.9300000e+02  5.2670515e-170
   1.9350000e+02  9.2616606e-168
   1.9400000e+02  1.5716421e-165
   1.9450000e+02  2.5737245e-163
   1.9500000e+02  4.0673752e-161
   1.9550000e+02  6.2031227e-159
   1.9600000e+02  9.1295761e-157
   1.9650000e+02  1.2966870e-154
   1.9700000e+02  1.7773139e-152
   1.9750000e+02  2.3509198e-150
   1.9800000e+02  3.0009333e-148
   1.9850000e+02  3.6967489e-146
   1.9900000e+02  4.3946962e-144
   1.9950000e+02  5.0417729e-142
   2.0000000e+02  5.5819183e-140
   2.0050000e+02  5.9638908e-138
   2.0100000e+02  6.1492502e-136
   2.0150000e+02  6.1187287e-134
   2.0200000e+02  5.8755302e-132
   2.0250000e+02  5.4447765e-130
   2.0300000e+02  4.8692324e-128
   2.0350000e+02  4.2023161e-126
   2.0400000e+02  3.4999758e-124
   2.0450000e+02  2.8131302e-122
   2.0500000e+02  2.1820438e-120
   2.0550000e+02  1.6333766e-118
   2.0600000e+02  1.1799370e-116
   2.0650000e+02  8.2258615e-115
   2.0700000e+02  5.5341950e-113
   2.0750000e+02  3.5931761e-111
   2.0800000e+02  2.2514069e-109
   2.0850000e+02  1.3613866e-107
   2.0900000e+02  7.9444058e-106
   2.0950000e+02  4.4739842e-104
   2.1000000e+02  2.4315382e-102
   2.1050000e+02  1.2753284e-100
   2.1100000e+02   6.4553207e-99
   2.1150000e+02   3.1533283e-97
   2.1200000e+02   1.4865407e-95
   2.1250000e+02   6.7630319e-94
   2.1300000e+02   2.9693666e-92
   2.1350000e+02   1.2581858e-90
   2.1400000e+02   5.1449972e-89
   2.1450000e+02   2.0304197e-87
   2.1500000e+02   7.7329947e-86
   2.1550000e+02   2.8423124e-84
   2.1600000e+02   1.0082289e-82
   2.1650000e+02   3.4515227e-81
   2.1700000e+02   1.1403227e-79
   2.1750000e+02   3.6358955e-78
   2.1800000e+02   1.1188268e-76
   2.1850000e+02   3.3226412e-75
   2.1900000e+02   9.5230168e-74
   2.1950000e+02   2.6341324e-72
   2.2000000e+02   7.0319228e-71
   2.2050000e+02   1.8116973e-69
   2.2100000e+02   4.5047833e-68
   2.2150000e+02   1.0810372e-66
   2.2200000e+02   2.5037312e-65
   2.2250000e+02   5.5965071e-64
   2.2300000e+02   1.2073432e-62
   2.2350000e+02   2.5138013e-61
   2.2400000e+02   5.0514952e-60
   2.2450000e+02   9.7971588e-59
   2.2500000e+02   1.8338935e-57
   2.2550000e+02   3.3131761e-56
   2.2600000e+02   5.7771577e-55
   2.2650000e+02   9.7226852e-54
   2.2700000e+02   1.5792966e-52
   2.2750000e+02   2.4759966e-51
   2.2800000e+02   3.7466988e-50
   2.2850000e+02   5.4722220e-49
   2.2900000e+02   7.7143410e-48
   2.2950000e+02   1.0496836e-46
   2.3000000e+02   1.3786275e-45
   2.3050000e+02   1.7477094e-44
   2.3100000e+02   2.1386038e-43
   2.3150000e+02   2.5260139e-42
   2.3200000e+02   2.8799914e-41
   2.3250000e+02   3.1695881e-40
   2.3300000e+02   3.3672644e-39
   2.3350000e+02   3.4531972e-38
   2.3400000e+02   3.4185565e-37
   2.3450000e+02   3.2670018e-36
   2.3500000e+02   3.0140453e-35
   2.3550000e+02   2.6844364e-34
   2.3600000e+02   2.3081776e-33
   2.3650000e+02   1.9160579e-32
   2.3700000e+02   1.5356160e-31
   2.3750000e+02   1.1882380e-30
   2.3800000e+02   8.8773651e-30
   2.3850000e+02   6.4038140e-29
   2.3900000e+02   4.4604895e-28
   2.3950000e+02   3.0000738e-27
   2.4000000e+02   1.9485193e-26
   2.4050000e+02   1.2221374e-25
   2.4100000e+02   7.4028465e-25
   2.4150000e+02   4.3307525e-24
   2.4200000e+02   2.4470251e-23
   2.4250000e+02   1.3355204e-22
   2.4300000e+02   7.0409081e-22
   2.4350000e+02   3.5859518e-21
   2.4400000e+02   1.7644619e-20
   2.4450000e+02   8.3886062e-20
   2.4500000e+02   3.8537023e-19
   2.4550000e+02   1.7108910e-18
   2.4600000e+02   7.3412779e-18
   2.4650000e+02   3.0449504e-17
   2.4700000e+02   1.2209766e-16
   2.4750000e+02   4.7338911e-16
   2.4800000e+02   1.7749438e-15
   2.4850000e+02   6.4370247e-15
   2.4900000e+02   2.2584302e-14
   2.4950000e+02   7.6673353e-14
   2.5000000e+02   2.5194367e-13
   2.5050000e+02   8.0149166e-13
   2.5100000e+02   2.4692095e-12
   2.5150000e+02   7.3691835e-12
   2.5200000e+02   2.1312571e-11
   2.5250000e+02   5.9754985e-11
   2.5300000e+02   1.6248612e-10
   2.5350000e+02   4.2870653e-10
   2.5400000e+02   1.0980445e-09
   2.5450000e+02   2.7316611e-09
   2.5500000e+02   6.6043235e-09
   2.5550000e+02   1.5527022e-08
   2.5600000e+02   3.5520974e-08
   2.5650000e+02   7.9124360e-08
   2.5700000e+02   1.7173812e-07
   2.5750000e+02   3.6346663e-07
   2.5800000e+02   7.5061581e-07
   2.5850000e+02   1.5136997e-06
   2.5900000e+02   2.9829015e-06
   2.5950000e+02   5.7479560e-06
   2.6000000e+02   1.0837938e-05
   2.6050000e+02   2.0007956e-05
   2.6100000e+02   3.6184547e-05
   2.6150000e+02   6.4139276e-05
   2.6200000e+02   1.1147945e-04
   2.6250000e+02   1.9006305e-04
   2.6300000e+02   3.1795715e-04
   2.6350000e+02   5.2205813e-04
   2.6400000e+02   8.4146804e-04
   2.6450000e+02   1.3316641e-03
   2.6500000e+02   2.0693955e-03
   2.6550000e+02   3.1580883e-03
   2.6600000e+02   4.7333283e-03
   2.6650000e+02   6.9677435e-03
   2.6700000e+02   1.0074336e-02
   2.6750000e+02   1.4307071e-02
   2.6800000e+02   1.9957375e-02
   2.6850000e+02   2.7345183e-02
   2.6900000e+02   3.6803418e-02
   2.6950000e+02   4.8655271e-02
   2.7000000e+02   6.3184458e-02
   2.7050000e+02   8.0599698e-02
   2.7100000e+02   1.0099587e-01
   2.7150000e+02   1.2431550e-01
   2.7200000e+02   1.5031524e-01
   2.7250000e+02   1.7854243e-01
   2.7300000e+02   2.0832674e-01
   2.7350000e+02   2.3879080e-01
   2.7400000e+02   2.6888200e-01
   2.7450000e+02   2.9742508e-01
   2.7500000e+02   3.2319230e-01
   2.7550000e+02   3.4498535e-01
   2.7600000e+02   3.6172071e-01
   2.7650000e+02   3.7250907e-01
   2.7700000e+02   3.7671954e-01
   2.7750000e+02   3.7402076e-01
   2.7800000e+02   3.6439408e-01
   2.7850000e+02   3.4811800e-01
   2.7900000e+02   3.2572819e-01
   2.7950000e+02   2.9796396e-01
   2.8000000e+02   2.6572181e-01
   2.8050000e+02   2.3005715e-01
   2.8100000e+02   1.9232936e-01
   2.8150000e+02   1.5475105e-01
   2.8200000e+02   1.2205714e-01
   2.8250000e+02   1.0491828e-01
   2.8300000e+02   1.1686091e-01
   2.8350000e+02   1.5675507e-01
   2.8400000e+02   2.1427989e-01
   2.8450000e+02   2.8329270e-01
   2.8500000e+02   3.6107077e-01
   2.8550000e+02   4.4595956e-01
   2.8600000e+02   5.3632453e-01
   2.8650000e+02   6.3015778e-01
   2.8700000e+02   7.2498720e-01
   2.8750000e+02   8.1796872e-01
   2.8800000e+02   9.0611467e-01
   2.8850000e+02   9.8662678e-01
   2.8900000e+02   1.0572967e+00
   2.8950000e+02   1.1169212e+00
   2.9000000e+02   1.1656564e+00
   2.9050000e+02   1.2052105e+00
   2.9100000e+02   1.2387503e+00
   2.9150000e+02   1.2704095e+00
   2.9200000e+02   1.3043776e+00
   2.9250000e+02   1.3437361e+00
   2.9300000e+02   1.3894252e+00
   2.9350000e+02   1.4397733e+00
   2.9400000e+02   1.4907907e+00
   2.9450000e+02   1.5370674e+00
   2.9500000e+02   1.5729101e+00
   2.9550000e+02   1.5933819e+00
   2.9600000e+02   1.5950642e+00
   2.9650000e+02   1.5764958e+00
   2.9700000e+02   1.5383117e+00
   2.9750000e+02   1.4831294e+00
   2.9800000e+02   1.4152291e+00
   2.9850000e+02   1.3400683e+00
   2.9900000e+02   1.2636603e+00
   2.9950000e+02   1.1918487e+00
   3.0000000e+02   1.1295345e+00
   3.0050000e+02   1.0799831e+00
   3.0100000e+02   1.0444086e+00
   3.0150000e+02   1.0220181e+00
   3.0200000e+02   1.0105267e+00
   3.0250000e+02   1.0069313e+00
   3.0300000e+02   1.0082433e+00
   3.0350000e+02   1.0119903e+00
   3.0400000e+02   1.0164562e+00
   3.0450000e+02   1.0207353e+00
   3.0500000e+02   1.0246856e+00
   3.0550000e+02   1.0288340e+00
   3.0600000e+02   1.0342548e+00
   3.0650000e+02   1.0424169e+00
   3.0700000e+02   1.0549916e+00
   3.0750000e+02   1.0736219e+00
   3.0800000e+02   1.0996675e+00
   3.0850000e+02   1.1339583e+00
   3.0900000e+02   1.1765883e+00
   3.0950000e+02   1.2267811e+00
   3.1000000e+02   1.2828402e+00
   3.1050000e+02   1.3421852e+00
   3.1100000e+02   1.4014724e+00
   3.1150000e+02   1.4567933e+00
   3.1200000e+02   1.5039437e+00
   3.1250000e+02   1.5387475e+00
   3.1300000e+02   1.5574142e+00
   3.1350000e+02   1.5568986e+00
   3.1400000e+02   1.5352348e+00
   3.1450000e+02   1.4918215e+00
   3.1500000e+02   1.4276493e+00
   3.1550000e+02   1.3454801e+00
   3.1600000e+02   1.2500072e+00
   3.1650000e+02   1.1480282e+00
   3.1700000e+02   1.0486025e+00
   3.1750000e+02   9.6294921e-01
   3.1800000e+02   9.0338077e-01
   3.1850000e+02   8.8034960e-01
   3.1900000e+02   8.9820112e-01
   3.1950000e+02   9.5310423e-01
   3.2000000e+02   1.0355402e+00
   3.2050000e+02   1.1346736e+00
   3.2100000e+02   1.2411006e+00
   3.2150000e+02   1.3475239e+00
   3.2200000e+02   1.4484222e+00
   3.2250000e+02   1.5395118e+00
   3.2300000e+02   1.6173078e+00
   3.2350000e+02   1.6788526e+00
   3.2400000e+02   1.7215979e+00
   3.2450000e+02   1.7434114e+00
   3.2500000e+02   1.7426680e+00
   3.2550000e+02   1.7183891e+00
   3.2600000e+02   1.6703874e+00
   3.2650000e+02   1.5993836e+00
   3.2700000e+02   1.5070624e+00
   3.2750000e+02   1.3960515e+00
   3.2800000e+02   1.2698143e+00
   3.2850000e+02   1.1324669e+00
   3.2900000e+02   9.8853667e-01
   3.2950000e+02   8.4269063e-01
   3.3000000e+02   6.9946608e-01
   3.3050000e+02   5.6303245e-01
   3.3100000e+02   4.3700868e-01
   3.3150000e+02   3.2434992e-01
   3.3200000e+02   2.2730563e-01
   3.3250000e+02   1.4744069e-01
   3.3300000e+02   8.5702531e-02
   3.3350000e+02   4.2514580e-02
   3.3400000e+02   1.7859475e-02
   3.3450000e+02   1.1116212e-02
   3.3500000e+02   2.1558093e-02
   3.3550000e+02   4.8548953e-02
   3.3600000e+02   9.0679712e-02
   3.3650000e+02   1.4637334e-01
   3.3700000e+02   2.1384146e-01
   3.3750000e+02   2.9108492e-01
   3.3800000e+02   3.7593602e-01
   3.3850000e+02   4.6611836e-01
   3.3900000e+02   5.5931135e-01
   3.3950000e+02   6.5320514e-01
   3.4000000e+02   7.4553225e-01
   3.4050000e+02   8.3406799e-01
   3.4100000e+02   9.1660176e-01
   3.4150000e+02   9.9089448e-01
   3.4200000e+02   1.0546477e+00
   3.4250000e+02   1.1055139e+00
   3.4300000e+02   1.1411713e+00
   3.4350000e+02   1.1594719e+00
   3.4400000e+02   1.1586516e+00
   3.4450000e+02   1.1375728e+00
   3.4500000e+02   1.0959634e+00
   3.4550000e+02   1.0346140e+00
   3.4600000e+02   9.5551091e-01
   3.4650000e+02   8.6191043e-01
   3.4700000e+02   7.5839964e-01
   3.4750000e+02   6.5104931e-01
   3.4800000e+02   5.4782876e-01
   3.4850000e+02   4.5935781e-01
   3.4900000e+02   3.9904339e-01
   3.4950000e+02   3.7886323e-01
   3.5000000e+02   3.9964822e-01
   3.5050000e+02   4.4933186e-01
   3.5100000e+02   5.1352660e-01
   3.5150000e+02   5.8241803e-01
   3.5200000e+02   6.5071272e-01
   3.5250000e+02   7.1588604e-01
   3.5300000e+02   7.7684124e-01
   3.5350000e+02   8.3308770e-01
   3.5400000e+02   8.8425482e-01
   3.5450000e+02   9.2982248e-01
   3.5500000e+02   9.6900787e-01
   3.5550000e+02   1.0007719e+00
   3.5600000e+02   1.0239116e+00
   3.5650000e+02   1.0372053e+00
   3.5700000e+02   1.0395785e+00
   3.5750000e+02   1.0302681e+00
   3.5800000e+02   1.0089737e+00
   3.5850000e+02   9.7599589e-01
   3.5900000e+02   9.3237340e-01
   3.5950000e+02   8.8003402e-01
   3.6000000e+02   8.2196863e-01
   3.6050000e+02   7.6240805e-01
   3.6100000e+02   7.0689664e-01
   3.6150000e+02   6.6198564e-01
   3.6200000e+02   6.3410364e-01
   3.6250000e+02   6.2745938e-01
   3.6300000e+02   6.4199620e-01
   3.6350000e+02   6.7317514e-01
   3.6400000e+02   7.1385565e-01
   3.6450000e+02   7.5663441e-01
   3.6500000e+02   7.9533413e-01
   3.6550000e+02   8.2559128e-01
   3.6600000e+02   8.4496154e-01
   3.6650000e+02   8.5283206e-01
   3.6700000e+02   8.5023789e-01
   3.6750000e+02   8.3957699e-01
   3.6800000e+02   8.2418274e-01
   3.6850000e+02   8.0772241e-01
   3.6900000e+02   7.9345136e-01
   3.6950000e+02   7.8346738e-01
   3.7000000e+02   7.7821398e-01
   3.7050000e+02   7.7645288e-01
   3.7100000e+02   7.7572123e-01
   3.7150000e+02   7.7305728e-01
   3.7200000e+02   7.6570882e-01
   3.7250000e+02   7.5163989e-01
   3.7300000e+02   7.2979221e-01
   3.7350000e+02   7.0014208e-01
   3.7400000e+02   6.6361724e-01
   3.7450000e+02   6.2192972e-01
   3.7500000e+02   5.7736348e-01
   3.7550000e+02   5.3253675e-01
   3.7600000e+02   4.9013939e-01
   3.7650000e+02   4.5262992e-01
   3.7700000e+02   4.2188357e-01
   3.7750000e+02   3.9883678e-01
   3.7800000e+02   3.8326095e-01
   3.7850000e+02   3.7382227e-01
   3.7900000e+02   3.6845310e-01
   3.7950000e+02   3.6486979e-01
   3.8000000e+02   3.6102111e-01
   3.8050000e+02   3.5535727e-01
   3.8100000e+02   3.4692964e-01
   3.8150000e+02   3.3537750e-01
   3.8200000e+02   3.2085227e-01
   3.8250000e+02   3.0391017e-01
   3.8300000e+02   2.8539217e-01
   3.8350000e+02   2.6630434e-01
   3.8400000e+02   2.4771092e-01
   3.8450000e+02   2.3065126e-01
   3.8500000e+02   2.1609078e-01
   3.8550000e+02   2.0491121e-01
   3.8600000e+02   1.9793549e-01
   3.8650000e+02   1.9596599e-01
   3.8700000e+02   1.9979979e-01
   3.8750000e+02   2.1019001e-01
   3.8800000e+02   2.2775802e-01
   3.8850000e+02   2.5290021e-01
   3.8900000e+02   2.8573083e-01
   3.8950000e+02   3.2606509e-01
   3.9000000e+02   3.7341992e-01
   3.9050000e+02   4.2701546e-01
   3.9100000e+02   4.8577684e-01
   3.9150000e+02   5.4834541e-01
   3.9200000e+02   6.1310899e-01
   3.9250000e+02   6.7825581e-01
   3.9300000e+02   7.4185167e-01
   3.9350000e+02   8.0193537e-01
   3.9400000e+02   8.5662371e-01
   3.9450000e+02   9.0421617e-01
   3.9500000e+02   9.4328834e-01
   3.9550000e+02   9.7276527e-01
   3.9600000e+02   9.9196765e-01
   3.9650000e+02   1.0006278e+00
   3.9700000e+02   9.9887607e-01
   3.9750000e+02   9.8720098e-01
   3.9800000e+02   9.6639114e-01
   3.9850000e+02   9.3746617e-01
   3.9900000e+02   9.0160588e-01
   3.9950000e+02   8.6008549e-01
   4.0000000e+02   8.1422252e-01
   4.0050000e+02   7.6533881e-01
   4.0100000e+02   7.1473766e-01
   4.0150000e+02   6.6369279e-01
   4.0200000e+02   6.1344204e-01
   4.0250000e+02   5.6517460e-01
   4.0300000e+02   5.1999717e-01
   4.0350000e+02   4.7886387e-01
   4.0400000e+02   4.4246155e-01
   4.0450000e+02   4.1106217e-01
   4.0500000e+02   3.8438578e-01
   4.0550000e+02   3.6154307e-01
   4.0600000e+02   3.4111605e-01
   4.0650000e+02   3.2138053e-01
   4.0700000e+02   3.0061229e-01
   4.0750000e+02   2.7740005e-01
   4.0800000e+02   2.5092087e-01
   4.0850000e+02   2.2119142e-01
   4.0900000e+02   1.8937838e-01
   4.0950000e+02   1.5833781e-01
   4.1000000e+02   1.3348998e-01
   4.1050000e+02   1.2272877e-01
   4.1100000e+02   1.3112030e-01
   4.1150000e+02   1.5469573e-01
   4.1200000e+02   1.8536321e-01
   4.1250000e+02   2.1700688e-01
   4.1300000e+02   2.4602313e-01
   4.1350000e+02   2.7041915e-01
   4.1400000e+02   2.8921301e-01
   4.1450000e+02   3.0211583e-01
   4.1500000e+02   3.0933865e-01
   4.1550000e+02   3.1144718e-01
   4.1600000e+02   3.0923793e-01
   4.1650000e+02   3.0363043e-01
   4.1700000e+02   2.9557761e-01
   4.1750000e+02   2.8599751e-01
   4.1800000e+02   2.7572683e-01
   4.1850000e+02   2.6549408e-01
   4.1900000e+02   2.5590777e-01
   4.1950000e+02   2.4745450e-01
   4.2000000e+02   2.4050376e-01
   4.2050000e+02   2.3531815e-01
   4.2100000e+02   2.3206948e-01
   4.2150000e+02   2.3086077e-01
   4.2200000e+02   2.3175088e-01
   4.2250000e+02   2.3477651e-01
   4.2300000e+02   2.3996485e-01
   4.2350000e+02   2.4733248e-01
   4.2400000e+02   2.5687021e-01
   4.2450000e+02   2.6851735e-01
   4.2500000e+02   2.8213167e-01
   4.2550000e+02   2.9746247e-01
   4.2600000e+02   3.1413277e-01
   4.2650000e+02   3.3163570e-01
   4.2700000e+02   3.4934738e-01
   4.2750000e+02   3.6655663e-01
   4.2800000e+02   3.8250906e-01
   4.2850000e+02   3.9646089e-01
   4.2900000e+02   4.0773573e-01
   4.2950000e+02   4.1577705e-01
   4.3000000e+02   4.2018911e-01
   4.3050000e+02   4.2076085e-01
   4.3100000e+02   4.1746990e-01
   4.3150000e+02   4.1046694e-01
   4.3200000e+02   4.0004400e-01
   4.3250000e+02   3.8659296e-01
   4.3300000e+02   3.7056211e-01
   4.3350000e+02   3.5241909e-01
   4.3400000e+02   3.3262665e-01
   4.3450000e+02   3.1163521e-01
   4.3500000e+02   2.8989181e-01
   4.3550000e+02   2.6786138e-01
   4.3600000e+02   2.4605288e-01
   4.3650000e+02   2.2504083e-01
   4.3700000e+02   2.0547096e-01
   4.3750000e+02   1.8803715e-01
   4.3800000e+02   1.7341507e-01
   4.3850000e+02   1.6214544e-01
   4.3900000e+02   1.5448557e-01
   4.3950000e+02   1.5029086e-01
   4.4000000e+02   1.4900284e-01
   4.4050000e+02   1.4976365e-01
   4.4100000e+02   1.5159161e-01
   4.4150000e+02   1.5353232e-01
   4.4200000e+02   1.5474804e-01
   4.4250000e+02   1.5455782e-01
   4.4300000e+02   1.5245541e-01
   4.4350000e+02   1.4812345e-01
   4.4400000e+02   1.4145092e-01
   4.4450000e+02   1.3255446e-01
   4.4500000e+02   1.2180259e-01
   4.4550000e+02   1.0984437e-01
   4.4600000e+02   9.7642501e-02
   4.4650000e+02   8.6491924e-02
   4.4700000e+02   7.7933689e-02
   4.4750000e+02   7.3366802e-02
   4.4800000e+02   7.3323351e-02
   4.4850000e+02   7.7057127e-02
   4.4900000e+02   8.3067557e-02
   4.4950000e+02   8.9961848e-02
   4.5000000e+02   9.6915392e-02
   4.5050000e+02   1.0375591e-01
   4.5100000e+02   1.1089756e-01
   4.5150000e+02   1.1919284e-01
   4.5200000e+02   1.2967751e-01
   4.5250000e+02   1.4322525e-01
   4.5300000e+02   1.6023361e-01
   4.5350000e+02   1.8048472e-01
   4.5400000e+02   2.0320448e-01
   4.5450000e+02   2.2722787e-01
   4.5500000e+02   2.5117508e-01
   4.5550000e+02   2.7360014e-01
   4.5600000e+02   2.9311274e-01
   4.5650000e+02   3.0848212e-01
   4.5700000e+02   3.1872706e-01
   4.5750000e+02   3.2318982e-01
   4.5800000e+02   3.2158891e-01
   4.5850000e+02   3.1404492e-01
   4.5900000e+02   3.0107570e-01
   4.5950000e+02   2.8355958e-01
   4.6000000e+02   2.6266887e-01
   4.6050000e+02   2.3977824e-01
   4.6100000e+02   2.1635410e-01
   4.6150000e+02   1.9383157e-01
   4.6200000e+02   1.7348493e-01
   4.6250000e+02   1.5630017e-01
   4.6300000e+02   1.4286823e-01
   4.6350000e+02   1.3333285e-01
   4.6400000e+02   1.2742559e-01
   4.6450000e+02   1.2458097e-01
   4.6500000e+02   1.2407202e-01
   4.6550000e+02   1.2510562e-01
   4.6600000e+02   1.2686955e-01
   4.6650000e+02   1.2856508e-01
   4.6700000e+02   1.2945609e-01
   4.6750000e+02   1.2894073e-01
   4.6800000e+02   1.2663506e-01
   4.6850000e+02   1.2245623e-01
   4.6900000e+02   1.1669848e-01
   4.6950000e+02   1.1009554e-01
   4.7000000e+02   1.0384333e-01
   4.7050000e+02   9.9498691e-02
   4.7100000e+02   9.8612367e-02
   4.7150000e+02   1.0210437e-01
   4.7200000e+02   1.0982127e-01
   4.7250000e+02   1.2072618e-01
   4.7300000e+02   1.3347053e-01
   4.7350000e+02   1.4682594e-01
   4.7400000e+02   1.5983876e-01
   4.7450000e+02   1.7182509e-01
   4.7500000e+02   1.8231452e-01
   4.7550000e+02   1.9099014e-01
   4.7600000e+02   1.9764023e-01
   4.7650000e+02   2.0212571e-01
   4.7700000e+02   2.0436365e-01
   4.7750000e+02   2.0432470e-01
   4.7800000e+02   2.0204048e-01
   4.7850000e+02   1.9761552e-01
   4.7900000e+02   1.9123802e-01
   4.7950000e+02   1.8318449e-01
   4.8000000e+02   1.7381510e-01
   4.8050000e+02   1.6355838e-01
   4.8100000e+02   1.5288560e-01
   4.8150000e+02   1.4227632e-01
   4.8200000e+02   1.3217727e-01
   4.8250000e+02   1.2295793e-01
   4.8300000e+02   1.1486928e-01
   4.8350000e+02   1.0801593e-01
   4.8400000e+02   1.0235382e-01
   4.8450000e+02   9.7720599e-02
   4.8500000e+02   9.3893934e-02
   4.8550000e+02   9.0660575e-02
   4.8600000e+02   8.7875803e-02
   4.8650000e+02   8.5498619e-02
   4.8700000e+02   8.3597153e-02
   4.8750000e+02   8.2325996e-02
   4.8800000e+02   8.1882168e-02
   4.8850000e+02   8.2451083e-02
   4.8900000e+02   8.4157268e-02
   4.8950000e+02   8.7032891e-02
   4.9000000e+02   9.1008407e-02
   4.9050000e+02   9.5919360e-02
   4.9100000e+02   1.0151978e-01
   4.9150000e+02   1.0749687e-01
   4.9200000e+02   1.1348759e-01
   4.9250000e+02   1.1910001e-01
   4.9300000e+02   1.2394012e-01
   4.9350000e+02   1.2764213e-01
   4.9400000e+02   1.2989763e-01
   4.9450000e+02   1.3047903e-01
   4.9500000e+02   1.2925373e-01
   4.9550000e+02   1.2618740e-01
   4.9600000e+02   1.2133709e-01
   4.9650000e+02   1.1483706e-01
   4.9700000e+02   1.0688184e-01
   4.9750000e+02   9.7712366e-02
   4.9800000e+02   8.7611649e-02
   4.9850000e+02   7.6916795e-02
   4.9900000e+02   6.6055474e-02
   4.9950000e+02   5.5616937e-02
   5.0000000e+02   4.6459823e-02
   5.0050000e+02   3.9778384e-02
   5.0100000e+02   3.6780268e-02
   5.0150000e+02   3.7682116e-02
   5.0200000e+02   4.1206812e-02
   5.0250000e+02   4.5552100e-02
   5.0300000e+02   4.9291745e-02
   5.0350000e+02   5.1510842e-02
   5.0400000e+02   5.1693726e-02
   5.0450000e+02   4.9646292e-02
   5.0500000e+02   4.5492030e-02
   5.0550000e+02   3.9763042e-02
   5.0600000e+02   3.3673412e-02
   5.0650000e+02   2.9622183e-02
   5.0700000e+02   3.0792672e-02
   5.0750000e+02   3.7987972e-02
   5.0800000e+02   4.8999784e-02
   5.0850000e+02   6.1595711e-02
   5.0900000e+02   7.4369485e-02
   5.0950000e+02   8.6427121e-02
   5.1000000e+02   9.7155488e-02
   5.1050000e+02   1.0612537e-01
   5.1100000e+02   1.1305296e-01
   5.1150000e+02   1.1778250e-01
   5.1200000e+02   1.2027496e-01
   5.1250000e+02   1.2059681e-01
   5.1300000e+02   1.1890617e-01
   5.1350000e+02   1.1543521e-01
   5.1400000e+02   1.1046865e-01
   5.1450000e+02   1.0431904e-01
   5.1500000e+02   9.7300766e-02
   5.1550000e+02   8.9705508e-02
   5.1600000e+02   8.1783679e-02
   5.1650000e+02   7.3736693e-02
   5.1700000e+02   6.5725206e-02
   5.1750000e+02   5.7897613e-02
   5.1800000e+02   5.0442209e-02
   5.1850000e+02   4.3664891e-02
   5.1900000e+02   3.8081412e-02
   5.1950000e+02   3.4449107e-02
   5.2000000e+02   3.3532086e-02
   5.2050000e+02   3.5542564e-02
   5.2100000e+02   3.9894100e-02
   5.2150000e+02   4.5645984e-02
   5.2200000e+02   5.1967589e-02
   5.2250000e+02   5.8261241e-02
   5.2300000e+02   6.4123987e-02
   5.2350000e+02   6.9293881e-02
   5.2400000e+02   7.3612524e-02
   5.2450000e+02   7.7000222e-02
   5.2500000e+02   7.9437267e-02
   5.2550000e+02   8.0947750e-02
   5.2600000e+02   8.1584741e-02
   5.2650000e+02   8.1417027e-02
   5.2700000e+02   8.0518246e-02
   5.2750000e+02   7.8959228e-02
   5.2800000e+02   7.6804052e-02
   5.2850000e+02   7.4109732e-02
   5.2900000e+02   7.0928791e-02
   5.2950000e+02   6.7313511e-02
   5.3000000e+02   6.3320362e-02
   5.3050000e+02   5.9013220e-02
   5.3100000e+02   5.4464358e-02
   5.3150000e+02   4.9752825e-02
   5.3200000e+02   4.4960427e-02
   5.3250000e+02   4.0166148e-02
   5.3300000e+02   3.5440220e-02
   5.3350000e+02   3.0839355e-02
   5.3400000e+02   2.6404883e-02
   5.3450000e+02   2.2166233e-02
   5.3500000e+02   1.8154262e-02
   5.3550000e+02   1.4435406e-02
   5.3600000e+02   1.1196099e-02
   5.3650000e+02   8.9271359e-03
   5.3700000e+02   8.4978762e-03
   5.3750000e+02   1.0240083e-02
   5.3800000e+02   1.3409769e-02
   5.3850000e+02   1.7273669e-02
   5.3900000e+02   2.1440389e-02
   5.3950000e+02   2.5686274e-02
   5.4000000e+02   2.9849024e-02
   5.4050000e+02   3.3789336e-02
   5.4100000e+02   3.7378865e-02
   5.4150000e+02   4.0497307e-02
   5.4200000e+02   4.3032574e-02
   5.4250000e+02   4.4882147e-02
   5.4300000e+02   4.5955219e-02
   5.4350000e+02   4.6175705e-02
   5.4400000e+02   4.5486163e-02
   5.4450000e+02   4.3852492e-02
   5.4500000e+02   4.1269106e-02
   5.4550000e+02   3.7764365e-02
   5.4600000e+02   3.3406661e-02
   5.4650000e+02   2.8313501e-02
   5.4700000e+02   2.2672345e-02
   5.4750000e+02   1.6807633e-02
   5.4800000e+02   1.1450321e-02
   5.4850000e+02   8.6849416e-03
   5.4900000e+02   1.0963545e-02
   5.4950000e+02   1.6075571e-02
   5.5000000e+02   2.1724887e-02
   5.5050000e+02   2.7087594e-02
   5.5100000e+02   3.1798166e-02
   5.5150000e+02   3.5641936e-02
   5.5200000e+02   3.8483859e-02
   5.5250000e+02   4.0251304e-02
   5.5300000e+02   4.0930828e-02
   5.5350000e+02   4.0568643e-02
   5.5400000e+02   3.9271901e-02
   5.5450000e+02   3.7210325e-02
   5.5500000e+02   3.4618530e-02
   5.5550000e+02   3.1798556e-02
   5.5600000e+02   2.9117307e-02
   5.5650000e+02   2.6981656e-02
   5.5700000e+02   2.5761290e-02
   5.5750000e+02   2.5655990e-02
   5.5800000e+02   2.6596058e-02
   5.5850000e+02   2.8286521e-02
   5.5900000e+02   3.0352742e-02
   5.5950000e+02   3.2456967e-02
   5.6000000e+02   3.4341111e-02
   5.6050000e+02   3.5825352e-02
   5.6100000e+02   3.6793539e-02
   5.6150000e+02   3.7178801e-02
   5.6200000e+02   3.6952488e-02
   5.6250000e+02   3.6116200e-02
   5.6300000e+02   3.4695875e-02
   5.6350000e+02   3.2737048e-02
   5.6400000e+02   3.0300587e-02
   5.6450000e+02   2.7458505e-02
   5.6500000e+02   2.4289776e-02
   5.6550000e+02   2.0876383e-02
   5.6600000e+02   1.7300383e-02
   5.6650000e+02   1.3643890e-02
   5.6700000e+02   9.9981746e-03
   5.6750000e+02   6.5118178e-03
   5.6800000e+02   3.6934373e-03
   5.6850000e+02   3.5750621e-03
   5.6900000e+02   6.1883420e-03
   5.6950000e+02   9.4009888e-03
   5.7000000e+02   1.2695944e-02
   5.7050000e+02   1.5967280e-02
   5.7100000e+02   1.9182254e-02
   5.7150000e+02   2.2323761e-02
   5.7200000e+02   2.5374161e-02
   5.7250000e+02   2.8308674e-02
   5.7300000e+02   3.1092717e-02
   5.7350000e+02   3.3681912e-02
   5.7400000e+02   3.6024215e-02
   5.7450000e+02   3.8063505e-02
   5.7500000e+02   3.9743844e-02
   5.7550000e+02   4.1013631e-02
   5.7600000e+02   4.1829040e-02
   5.7650000e+02   4.2156431e-02
   5.7700000e+02   4.1973688e-02
   5.7750000e+02   4.1270709e-02
   5.7800000e+02   4.0049359e-02
   5.7850000e+02   3.8323219e-02
   5.7900000e+02   3.6117366e-02
   5.7950000e+02   3.3468233e-02
   5.8000000e+02   3.0423496e-02
   5.8050000e+02   2.7041789e-02
   5.8100000e+02   2.3392125e-02
   5.8150000e+02   1.9553130e-02
   5.8200000e+02   1.5612933e-02
   5.8250000e+02   1.1673036e-02
   5.8300000e+02   7.8710278e-03
   5.8350000e+02   4.5180292e-03
   5.8400000e+02   2.9928990e-03
   5.8450000e+02   4.8151551e-03
   5.8500000e+02   7.5898269e-03
   5.8550000e+02   1.0308140e-02
   5.8600000e+02   1.2776682e-02
   5.8650000e+02   1.4936767e-02
   5.8700000e+02   1.6765140e-02
   5.8750000e+02   1.8252378e-02
   5.8800000e+02   1.9395969e-02
   5.8850000e+02   2.0197847e-02
   5.8900000e+02   2.0663979e-02
   5.8950000e+02   2.0805119e-02
   5.9000000e+02   2.0638111e-02
   5.9050000e+02   2.0187210e-02
   5.9100000e+02   1.9484935e-02
   5.9150000e+02   1.8572060e-02
   5.9200000e+02   1.7496550e-02
   5.9250000e+02   1.6311400e-02
   5.9300000e+02   1.5071573e-02
   5.9350000e+02   1.3830348e-02
   5.9400000e+02   1.2635509e-02
   5.9450000e+02   1.1525830e-02
   5.9500000e+02   1.0528263e-02
   5.9550000e+02   9.6561586e-03
   5.9600000e+02   8.9087533e-03
   5.9650000e+02   8.2719868e-03
   5.9700000e+02   7.7205807e-03
   5.9750000e+02   7.2211635e-03
   5.9800000e+02   6.7361975e-03
   5.9850000e+02   6.2286006e-03
   5.9900000e+02   5.6673164e-03
   5.9950000e+02   5.0348877e-03
   6.0000000e+02   4.3400778e-03
   6.0050000e+02   3.6434699e-03
   6.0100000e+02   3.1079097e-03
   6.0150000e+02   3.0235034e-03
   6.0200000e+02   3.5817840e-03
   6.0250000e+02   4.6415980e-03
   6.0300000e+02   5.9672038e-03
   6.0350000e+02   7.3957089e-03
   6.0400000e+02   8.8219753e-03
   6.0450000e+02   1.0171681e-02
   6.0500000e+02   1.1389853e-02
   6.0550000e+02   1.2436878e-02
   6.0600000e+02   1.3286829e-02
   6.0650000e+02   1.3926171e-02
   6.0700000e+02   1.4352342e-02
   6.0750000e+02   1.4572353e-02
   6.0800000e+02   1.4601698e-02
   6.0850000e+02   1.4463843e-02
   6.0900000e+02   1.4190241e-02
   6.0950000e+02   1.3820604e-02
   6.1000000e+02   1.3402773e-02
   6.1050000e+02   1.2991272e-02
   6.1100000e+02   1.2643494e-02
   6.1150000e+02   1.2412817e-02
   6.1200000e+02   1.2339276e-02
   6.1250000e+02   1.2440612e-02
   6.1300000e+02   1.2707772e-02
   6.1350000e+02   1.3107257e-02
   6.1400000e+02   1.3588935e-02
   6.1450000e+02   1.4095501e-02
   6.1500000e+02   1.4570394e-02
   6.1550000e+02   1.4963095e-02
   6.1600000e+02   1.5232219e-02
   6.1650000e+02   1.5347290e-02
   6.1700000e+02   1.5290028e-02
   6.1750000e+02   1.5055752e-02
   6.1800000e+02   1.4655390e-02
   6.1850000e+02   1.4118402e-02
   6.1900000e+02   1.3496494e-02
   6.1950000e+02   1.2867009e-02
   6.2000000e+02   1.2332578e-02
   6.2050000e+02   1.2010479e-02
   6.2100000e+02   1.2005444e-02
   6.2150000e+02   1.2371542e-02
   6.2200000e+02   1.3087218e-02
   6.2250000e+02   1.4063671e-02
   6.2300000e+02   1.5176728e-02
   6.2350000e+02   1.6297751e-02
   6.2400000e+02   1.7311910e-02
   6.2450000e+02   1.8125910e-02
   6.2500000e+02   1.8670240e-02
   6.2550000e+02   1.8899137e-02
   6.2600000e+02   1.8789502e-02
   6.2650000e+02   1.8339118e-02
   6.2700000e+02   1.7564269e-02
   6.2750000e+02   1.6496865e-02
   6.2800000e+02   1.5181238e-02
   6.2850000e+02   1.3670878e-02
   6.2900000e+02   1.2025385e-02
   6.2950000e+02   1.0307984e-02
   6.3000000e+02   8.5839653e-03
   6.3050000e+02   6.9206514e-03
   6.3100000e+02   5.3899269e-03
   6.3150000e+02   4.0750416e-03
   6.3200000e+02   3.0802708e-03
   6.3250000e+02   2.5143022e-03
   6.3300000e+02   2.3784389e-03
   6.3350000e+02   2.4873079e-03
   6.3400000e+02   2.6318762e-03
   6.3450000e+02   2.7089556e-03
   6.3500000e+02   2.7158990e-03
   6.3550000e+02   2.7298774e-03
   6.3600000e+02   2.8850407e-03
   6.3650000e+02   3.3039410e-03
   6.3700000e+02   4.0150472e-03
   6.3750000e+02   4.9592119e-03
   6.3800000e+02   6.0500184e-03
   6.3850000e+02   7.2070224e-03
   6.3900000e+02   8.3624595e-03
   6.3950000e+02   9.4606758e-03
   6.4000000e+02   1.0457248e-02
   6.4050000e+02   1.1318697e-02
   6.4100000e+02   1.2022480e-02
   6.4150000e+02   1.2556916e-02
   6.4200000e+02   1.2920861e-02
   6.4250000e+02   1.3123011e-02
   6.4300000e+02   1.3180760e-02
   6.4350000e+02   1.3118528e-02
   6.4400000e+02   1.2965455e-02
   6.4450000e+02   1.2752396e-02
   6.4500000e+02   1.2508287e-02
   6.4550000e+02   1.2256219e-02
   6.4600000e+02   1.2009922e-02
   6.4650000e+02   1.1771571e-02
   6.4700000e+02   1.1531708e-02
   6.4750000e+02   1.1271498e-02
   6.4800000e+02   1.0966783e-02
   6.4850000e+02   1.0592946e-02
   6.4900000e+02   1.0129533e-02
   6.4950000e+02   9.5639600e-03
   6.5000000e+02   8.8940486e-03
   6.5050000e+02   8.1294847e-03
   6.5100000e+02   7.2925372e-03
   6.5150000e+02   6.4185240e-03
   6.5200000e+02   5.5565118e-03
   6.5250000e+02   4.7701048e-03
   6.5300000e+02   4.1353249e-03
   6.5350000e+02   3.7259756e-03
   6.5400000e+02   3.5772224e-03
   6.5450000e+02   3.6523519e-03
   6.5500000e+02   3.8609921e-03
   6.5550000e+02   4.1097790e-03
   6.5600000e+02   4.3312486e-03
   6.5650000e+02   4.4858487e-03
   6.5700000e+02   4.5549410e-03
   6.5750000e+02   4.5339514e-03
   6.5800000e+02   4.4273664e-03
   6.5850000e+02   4.2452202e-03
   6.5900000e+02   4.0005811e-03
   6.5950000e+02   3.7077286e-03
   6.6000000e+02   3.3808488e-03
   6.6050000e+02   3.0331468e-03
   6.6100000e+02   2.6763016e-03
   6.6150000e+02   2.3202002e-03
   6.6200000e+02   1.9728855e-03
   6.6250000e+02   1.6406587e-03
   6.6300000e+02   1.3282827e-03
   6.6350000e+02   1.0392499e-03
   6.6400000e+02   7.7611854e-04
   6.6450000e+02   5.4105770e-04
   6.6500000e+02   3.3739949e-04
   6.6550000e+02   1.7796285e-04
   6.6600000e+02   1.3041981e-04
   6.6650000e+02   2.1467895e-04
   6.6700000e+02   3.1745389e-04
   6.6750000e+02   4.1021364e-04
   6.6800000e+02   4.9024944e-04
   6.6850000e+02   5.5876208e-04
   6.6900000e+02   6.1749955e-04
   6.6950000e+02   6.6781782e-04
   6.7000000e+02   7.1032939e-04
   6.7050000e+02   7.4485785e-04
   6.7100000e+02   7.7061021e-04
   6.7150000e+02   7.8648160e-04
   6.7200000e+02   7.9139850e-04
   6.7250000e+02   7.8462153e-04
   6.7300000e+02   7.6595787e-04
   6.7350000e+02   7.3586383e-04
   6.7400000e+02   6.9544177e-04
   6.7450000e+02   6.4635029e-04
   6.7500000e+02   5.9065432e-04
   6.7550000e+02   5.3064357e-04
   6.7600000e+02   4.6864592e-04
   6.7650000e+02   4.0685787e-04
   6.7700000e+02   3.4720798e-04
   6.7750000e+02   2.9126238e-04
   6.7800000e+02   2.4017510e-04
   6.7850000e+02   1.9468035e-04
   6.7900000e+02   1.5512000e-04
   6.7950000e+02   1.2149669e-04
   6.8000000e+02   9.3542626e-05
   6.8050000e+02   7.0794323e-05
   6.8100000e+02   5.2665250e-05
   6.8150000e+02   3.8510351e-05
   6.8200000e+02   2.7678773e-05
   6.8250000e+02   1.9553208e-05
   6.8300000e+02   1.3576067e-05
   6.8350000e+02   9.2639067e-06
   6.8400000e+02   6.2123200e-06
   6.8450000e+02   4.0937631e-06
   6.8500000e+02   2.6507197e-06
   6.8550000e+02   1.6862866e-06
   6.8600000e+02   1.0538259e-06
   6.8650000e+02   6.4685428e-07
   6.8700000e+02   3.8990467e-07
   6.8750000e+02   2.3073881e-07
   6.8800000e+02   1.3401951e-07
   6.8850000e+02   7.6375234e-08
   6.8900000e+02   4.2687613e-08
   6.8950000e+02   2.3389382e-08
   6.9000000e+02   1.2556871e-08
   6.9050000e+02   6.6015386e-09
   6.9100000e+02   3.3966016e-09
   6.9150000e+02   1.7092166e-09
   6.9200000e+02   8.4063345e-10
   6.9250000e+02   4.0380197e-10
   6.9300000e+02   1.8930976e-10
   6.9350000e+02   8.6558748e-11
   6.9400000e+02   3.8572412e-11
   6.9450000e+02   1.6740655e-11
   6.9500000e+02   7.0714793e-12
   6.9550000e+02   2.9054623e-12
   6.9600000e+02   1.1604507e-12
   6.9650000e+02   4.5029721e-13
   6.9700000e+02   1.6966942e-13
   6.9750000e+02   6.2047786e-14
   6.9800000e+02   2.2012529e-14
   6.9850000e+02   7.5727281e-15
   6.9900000e+02   2.5252601e-15
   6.9950000e+02   8.1597642e-16
   7.0000000e+02   2.5540316e-16
   7.0050000e+02   7.7414732e-17
   7.0100000e+02   2.2717069e-17
   7.0150000e+02   6.4521618e-18
   7.0200000e+02   1.7733105e-18
   7.0250000e+02   4.7152185e-19
   7.0300000e+02   1.2127605e-19
   7.0350000e+02   3.0166871e-20
   7.0400000e+02   7.2560403e-21
   7.0450000e+02   1.6874129e-21
   7.0500000e+02   3.7934875e-22
   7.0550000e+02   8.2432728e-23
   7.0600000e+02   1.7312383e-23
   7.0650000e+02   3.5137156e-24
   7.0700000e+02   6.8911044e-25
   7.0750000e+02   1.3058301e-25
   7.0800000e+02   2.3907063e-26
   7.0850000e+02   4.2284015e-27
   7.0900000e+02   7.2244993e-28
   7.0950000e+02   1.1923237e-28
   7.1000000e+02   1.9006879e-29
   7.1050000e+02   2.9264074e-30
   7.1100000e+02   4.3515594e-31
   7.1150000e+02   6.2491579e-32
   7.1200000e+02   8.6665498e-33
   7.1250000e+02   1.1606522e-33
   7.1300000e+02   1.5009742e-34
   7.1350000e+02   1.8743246e-35
   7.1400000e+02   2.2599717e-36
   7.1450000e+02   2.6310852e-37
   7.1500000e+02   2.9575252e-38
   7.1550000e+02   3.2097579e-39
   7.1600000e+02   3.3632239e-40
   7.1650000e+02   3.4022718e-41
   7.1700000e+02   3.3227876e-42
   7.1750000e+02   3.1329085e-43
   7.1800000e+02   2.8516493e-44
   7.1850000e+02   2.5057630e-45
   7.1900000e+02   2.1255533e-46
   7.1950000e+02   1.7405447e-47
   7.2000000e+02   1.3758561e-48
   7.2050000e+02   1.0498550e-49
   7.2100000e+02   7.7330040e-51
   7.2150000e+02   5.4982469e-52
   7.2200000e+02   3.7735671e-53
   7.2250000e+02   2.4999240e-54
   7.2300000e+02   1.5986144e-55
   7.2350000e+02   9.8673008e-57
   7.2400000e+02   5.8787704e-58
   7.2450000e+02   3.3806803e-59
   7.2500000e+02   1.8764947e-60
   7.2550000e+02   1.0053392e-61
   7.2600000e+02   5.1987203e-63
   7.2650000e+02   2.5947503e-64
   7.2700000e+02   1.2499908e-65
   7.2750000e+02   5.8120222e-67
   7.2800000e+02   2.6082789e-68
   7.2850000e+02   1.1297554e-69
   7.2900000e+02   4.7229770e-71
   7.2950000e+02   1.9056618e-72
   7.3000000e+02   7.4211642e-74
   7.3050000e+02   2.7892808e-75
   7.3100000e+02   1.0118223e-76
   7.3150000e+02   3.5424691e-78
   7.3200000e+02   1.1970043e-79
   7.3250000e+02   3.9036535e-81
   7.3300000e+02   1.2286579e-82
   7.3350000e+02   3.7322709e-84
   7.3400000e+02   1.0941985e-85
   7.3450000e+02   3.0959811e-87
   7.3500000e+02   8.4543108e-89
   7.3550000e+02   2.2280986e-90
   7.3600000e+02   5.6671601e-92
   7.3650000e+02   1.3911378e-93
   7.3700000e+02   3.2956957e-95
   7.3750000e+02   7.5352066e-97
   7.3800000e+02   1.6626971e-98
   7.3850000e+02  3.5407879e-100
   7.3900000e+02  7.2770343e-102
   7.3950000e+02  1.4433632e-103
   7.4000000e+02  2.7628833e-105
   7.4050000e+02  5.1040417e-107
   7.4100000e+02  9.0997556e-109
   7.4150000e+02  1.5656988e-110
   7.4200000e+02  2.5998533e-112
   7.4250000e+02  4.1663024e-114
   7.4300000e+02  6.4433730e-116
   7.4350000e+02  9.6169103e-118
   7.4400000e+02  1.3852142e-119
   7.4450000e+02  1.9255584e-121
   7.4500000e+02  2.5831772e-123
   7.4550000e+02  3.3443274e-125
   7.4600000e+02  4.1784948e-127
   7.4650000e+02  5.0383326e-129
   7.4700000e+02  5.8628546e-131
   7.4750000e+02  6.5839450e-133
   7.4800000e+02  7.1353868e-135
   7.4850000e+02  7.4628136e-137
   7.4900000e+02  7.5325312e-139
   7.4950000e+02  7.3372291e-141
   7.5000000e+02  6.8972436e-143
   7.5050000e+02  6.2570693e-145
   7.5100000e+02  5.4779475e-147
   7.5150000e+02  4.6282400e-149
   7.5200000e+02  3.7736757e-151
   7.5250000e+02  2.9693653e-153
   7.5300000e+02  2.2548240e-155
   7.5350000e+02  1.6523853e-157
   7.5400000e+02  1.1685822e-159
   7.5450000e+02  7.9754689e-162
   7.5500000e+02  5.2529329e-164
   7.5550000e+02  3.3388419e-166
   7.5600000e+02  2.0480377e-168
   7.5650000e+02  1.2123495e-170
   7.5700000e+02  6.9257261e-173
   7.5750000e+02  3.8181243e-175
   7.5800000e+02  2.0313365e-177
   7.5850000e+02  1.0429428e-179
   7.5900000e+02  5.1675618e-182
   7.5950000e+02  2.4709118e-184
   7.6000000e+02  1.1401840e-186
   7.6050000e+02  5.0773674e-189
   7.6100000e+02  2.1819660e-191
   7.6150000e+02  9.0490488e-194
   7.6200000e+02  3.6216231e-196
   7.6250000e+02  1.3987779e-198
   7.6300000e+02  5.2136193e-201
   7.6350000e+02  1.8753171e-203
   7.6400000e+02  6.5096078e-206
   7.6450000e+02  2.1806174e-208
   7.6500000e+02  7.0493412e-211
   7.6550000e+02  2.1991854e-213
   7.6600000e+02  6.6209343e-216
   7.6650000e+02  1.9236263e-218
   7.6700000e+02  5.3934418e-221
   7.6750000e+02  1.4593351e-223
   7.6800000e+02  3.8105501e-226
   7.6850000e+02  9.6020473e-229
   7.6900000e+02  2.3349812e-231
   7.6950000e+02  5.4795671e-234
   7.7000000e+02  1.2409443e-236
   7.7050000e+02  2.7120732e-239
   7.7100000e+02  5.7199671e-242
   7.7150000e+02  1.1642026e-244
   7.7200000e+02  2.2866853e-247
   7.7250000e+02  4.3343798e-250
   7.7300000e+02  7.9284845e-253
   7.7350000e+02  1.3995743e-255
   7.7400000e+02  2.3842085e-258
   7.7450000e+02  3.9195384e-261
   7.7500000e+02  6.2182468e-264
   7.7550000e+02  9.5201384e-267
   7.7600000e+02  1.4065682e-269
   7.7650000e+02  2.0054897e-272
   7.7700000e+02  2.7594478e-275
   7.7750000e+02  3.6640885e-278
   7.7800000e+02  4.6951741e-281
   7.7850000e+02  5.8060309e-284
   7.7900000e+02  6.9286536e-287
   7.7950000e+02  7.9792149e-290
   7.8000000e+02  8.8677457e-293
   7.8050000e+02  9.5106019e-296
   7.8100000e+02  9.8433843e-299
   7.8150000e+02  9.8315613e-302
   7.8200000e+02  9.4763724e-305
   7.8250000e+02  8.8146136e-308
   7.8300000e+02  7.9123580e-311
   7.8350000e+02  6.8540937e-314
   7.8400000e+02  5.7297480e-317
   7.8450000e+02  4.6224782e-320
   7.8500000e+02  3.4584595e-323
   7.8550000e+02   0.0000000e+00
   7.8600000e+02   0.0000000e+00
   7.8650000e+02   0.0000000e+00
   7.8700000e+02   0.0000000e+00
   7.8750000e+02   0.0000000e+00
   7.8800000e+02   0.0000000e+00
   7.8850000e+02   0.0000000e+00
   7.8900000e+02   0.0000000e+00
   7.8950000e+02   0.0000000e+00
   7.9000000e+02   0.0000000e+00
   7.9050000e+02   0.0000000e+00
   7.9100000e+02   0.0000000e+00
   7.9150000e+02   0.0000000e+00
   7.9200000e+02   0.0000000e+00
   7.9250000e+02   0.0000000e+00
   7.9300000e+02   0.0000000e+00
   7.9350000e+02   0.0000000e+00
   7.9400000e+02   0.0000000e+00
   7.9450000e+02   0.0000000e+00
   7.9500000e+02   0.0000000e+00
   7.9550000e+02   0.0000000e+00
   7.9600000e+02   0.0000000e+00
   7.9650000e+02   0.0000000e+00
   7.9700000e+02   0.0000000e+00
   7.9750000e+02   0.0000000e+00
   7.9800000e+02   0.0000000e+00
   7.9850000e+02   0.0000000e+00
   7.9900000e+02   0.0000000e+00
   7.9950000e+02   0.0000000e+00
   8.0000000e+02   0.0000000e+00
   8.0050000e+02   0.0000000e+00
   8.0100000e+02   0.0000000e+00
   8.0150000e+02   0.0000000e+00
   8.0200000e+02   0.0000000e+00
   8.0250000e+02   0.0000000e+00
   8.0300000e+02   0.0000000e+00
   8.0350000e+02   0.0000000e+00
   8.0400000e+02   0.0000000e+00
   8.0450000e+02   0.0000000e+00
   8.0500000e+02   0.0000000e+00
   8.0550000e+02   0.0000000e+00
   8.0600000e+02   0.0000000e+00
   8.0650000e+02   0.0000000e+00
   8.0700000e+02   0.0000000e+00
   8.0750000e+02   0.0000000e+00
   8.0800000e+02   0.0000000e+00
   8.0850000e+02   0.0000000e+00
   8.0900000e+02   0.0000000e+00
   8.0950000e+02   0.0000000e+00
   8.1000000e+02   0.0000000e+00
   8.1050000e+02   0.0000000e+00
   8.1100000e+02   0.0000000e+00
   8.1150000e+02   0.0000000e+00
   8.1200000e+02   0.0000000e+00
   8.1250000e+02   0.0000000e+00
   8.1300000e+02   0.0000000e+00
   8.1350000e+02   0.0000000e+00
   8.1400000e+02   0.0000000e+00
   8.1450000e+02   0.0000000e+00
   8.1500000e+02   0.0000000e+00
   8.1550000e+02   0.0000000e+00
   8.1600000e+02   0.0000000e+00
   8.1650000e+02   0.0000000e+00
   8.1700000e+02   0.0000000e+00
   8.1750000e+02   0.0000000e+00
   8.1800000e+02   0.0000000e+00
   8.1850000e+02   0.0000000e+00
   8.1900000e+02   0.0000000e+00
   8.1950000e+02   0.0000000e+00
   8.2000000e+02   0.0000000e+00
   8.2050000e+02   0.0000000e+00
   8.2100000e+02   0.0000000e+00
   8.2150000e+02   0.0000000e+00
   8.2200000e+02   0.0000000e+00
   8.2250000e+02   0.0000000e+00
   8.2300000e+02   0.0000000e+00
   8.2350000e+02   0.0000000e+00
   8.2400000e+02   0.0000000e+00
   8.2450000e+02   0.0000000e+00
   8.2500000e+02   0.0000000e+00
   8.2550000e+02   0.0000000e+00
   8.2600000e+02   0.0000000e+00
   8.2650000e+02   0.0000000e+00
   8.2700000e+02   0.0000000e+00
   8.2750000e+02   0.0000000e+00
   8.2800000e+02   0.0000000e+00
   8.2850000e+02   0.0000000e+00
   8.2900000e+02   0.0000000e+00
   8.2950000e+02   0.0000000e+00
   8.3000000e+02   0.0000000e+00
   8.3050000e+02   0.0000000e+00
   8.3100000e+02   0.0000000e+00
   8.3150000e+02   0.0000000e+00
   8.3200000e+02   0.0000000e+00
   8.3250000e+02   0.0000000e+00
   8.3300000e+02   0.0000000e+00
   8.3350000e+02   0.0000000e+00
   8.3400000e+02   0.0000000e+00
   8.3450000e+02   0.0000000e+00
   8.3500000e+02   0.0000000e+00
   8.3550000e+02   0.0000000e+00
   8.3600000e+02   0.0000000e+00
   8.3650000e+02   0.0000000e+00
   8.3700000e+02   0.0000000e+00
   8.3750000e+02   0.0000000e+00
   8.3800000e+02   0.0000000e+00
   8.3850000e+02   0.0000000e+00
   8.3900000e+02   0.0000000e+00
   8.3950000e+02   0.0000000e+00
   8.4000000e+02   0.0000000e+00
   8.4050000e+02   0.0000000e+00
   8.4100000e+02   0.0000000e+00
   8.4150000e+02   0.0000000e+00
   8.4200000e+02   0.0000000e+00
   8.4250000e+02   0.0000000e+00
   8.4300000e+02   0.0000000e+00
   8.4350000e+02   0.0000000e+00
   8.4400000e+02   0.0000000e+00
   8.4450000e+02   0.0000000e+00
   8.4500000e+02   0.0000000e+00
   8.4550000e+02   0.0000000e+00
   8.4600000e+02   0.0000000e+00
   8.4650000e+02   0.0000000e+00
   8.4700000e+02   0.0000000e+00
   8.4750000e+02   0.0000000e+00
   8.4800000e+02   0.0000000e+00
   8.4850000e+02   0.0000000e+00
   8.4900000e+02   0.0000000e+00
   8.4950000e+02   0.0000000e+00
   8.5000000e+02   0.0000000e+00
   8.5050000e+02   0.0000000e+00
   8.5100000e+02   0.0000000e+00
   8.5150000e+02   0.0000000e+00
   8.5200000e+02   0.0000000e+00
   8.5250000e+02   0.0000000e+00
   8.5300000e+02   0.0000000e+00
   8.5350000e+02   0.0000000e+00
   8.5400000e+02   0.0000000e+00
   8.5450000e+02   0.0000000e+00
   8.5500000e+02   0.0000000e+00
   8.5550000e+02   0.0000000e+00
   8.5600000e+02   0.0000000e+00
   8.5650000e+02   0.0000000e+00
   8.5700000e+02   0.0000000e+00
   8.5750000e+02   0.0000000e+00
   8.5800000e+02   0.0000000e+00
   8.5850000e+02   0.0000000e+00
   8.5900000e+02   0.0000000e+00
   8.5950000e+02   0.0000000e+00
   8.6000000e+02   0.0000000e+00
   8.6050000e+02   0.0000000e+00
   8.6100000e+02   0.0000000e+00
   8.6150000e+02   0.0000000e+00
   8.6200000e+02   0.0000000e+00
   8.6250000e+02   0.0000000e+00
   8.6300000e+02   0.0000000e+00
   8.6350000e+02   0.0000000e+00
   8.6400000e+02   0.0000000e+00
   8.6450000e+02   0.0000000e+00
   8.6500000e+02   0.0000000e+00
   8.6550000e+02   0.0000000e+00
   8.6600000e+02   0.0000000e+00
   8.6650000e+02   0.0000000e+00
   8.6700000e+02   0.0000000e+00
   8.6750000e+02   0.0000000e+00
   8.6800000e+02   0.0000000e+00
   8.6850000e+02   0.0000000e+00
   8.6900000e+02   0.0000000e+00
   8.6950000e+02   0.0000000e+00
   8.7000000e+02   0.0000000e+00
   8.7050000e+02   0.0000000e+00
   8.7100000e+02   0.0000000e+00
   8.7150000e+02   0.0000000e+00
   8.7200000e+02   0.0000000e+00
   8.7250000e+02   0.0000000e+00
   8.7300000e+02   0.0000000e+00
   8.7350000e+02   0.0000000e+00
   8.7400000e+02   0.0000000e+00
   8.7450000e+02   0.0000000e+00
   8.7500000e+02   0.0000000e+00
   8.7550000e+02   0.0000000e+00
   8.7600000e+02   0.0000000e+00
   8.7650000e+02   0.0000000e+00
   8.7700000e+02   0.0000000e+00
   8.7750000e+02   0.0000000e+00
   8.7800000e+02   0.0000000e+00
   8.7850000e+02   0.0000000e+00
   8.7900000e+02   0.0000000e+00
   8.7950000e+02   0.0000000e+00
   8.8000000e+02   0.0000000e+00
   8.8050000e+02   0.0000000e+00
   8.8100000e+02   0.0000000e+00
   8.8150000e+02   0.0000000e+00
   8.8200000e+02   0.0000000e+00
   8.8250000e+02   0.0000000e+00
   8.8300000e+02   0.0000000e+00
   8.8350000e+02   0.0000000e+00
   8.8400000e+02   0.0000000e+00
   8.8450000e+02   0.0000000e+00
   8.8500000e+02   0.0000000e+00
   8.8550000e+02   0.0000000e+00
   8.8600000e+02   0.0000000e+00
   8.8650000e+02   0.0000000e+00
   8.8700000e+02   0.0000000e+00
   8.8750000e+02   0.0000000e+00
   8.8800000e+02   0.0000000e+00
   8.8850000e+02   0.0000000e+00
   8.8900000e+02   0.0000000e+00
   8.8950000e+02   0.0000000e+00
   8.9000000e+02   0.0000000e+00
   8.9050000e+02   0.0000000e+00
   8.9100000e+02   0.0000000e+00
   8.9150000e+02   0.0000000e+00
   8.9200000e+02   0.0000000e+00
   8.9250000e+02   0.0000000e+00
   8.9300000e+02   0.0000000e+00
   8.9350000e+02   0.0000000e+00
   8.9400000e+02   0.0000000e+00
   8.9450000e+02   0.0000000e+00
   8.9500000e+02   0.0000000e+00
   8.9550000e+02   0.0000000e+00
   8.9600000e+02   0.0000000e+00
   8.9650000e+02   0.0000000e+00
   8.9700000e+02   0.0000000e+00
   8.9750000e+02   0.0000000e+00
   8.9800000e+02   0.0000000e+00
   8.9850000e+02   0.0000000e+00
   8.9900000e+02   0.0000000e+00
   8.9950000e+02   0.0000000e+00
   9.0000000e+02   0.0000000e+00
   9.0050000e+02   0.0000000e+00
   9.0100000e+02   0.0000000e+00
   9.0150000e+02   0.0000000e+00
   9.0200000e+02   0.0000000e+00
   9.0250000e+02   0.0000000e+00
   9.0300000e+02   0.0000000e+00
   9.0350000e+02   0.0000000e+00
   9.0400000e+02   0.0000000e+00
   9.0450000e+02   0.0000000e+00
   9.0500000e+02   0.0000000e+00
   9.0550000e+02   0.0000000e+00
   9.0600000e+02   0.0000000e+00
   9.0650000e+02   0.0000000e+00
   9.0700000e+02   0.0000000e+00
   9.0750000e+02   0.0000000e+00
   9.0800000e+02   0.0000000e+00
   9.0850000e+02   0.0000000e+00
   9.0900000e+02   0.0000000e+00
   9.0950000e+02   0.0000000e+00
   9.1000000e+02   0.0000000e+00
   9.1050000e+02   0.0000000e+00
   9.1100000e+02   0.0000000e+00
   9.1150000e+02   0.0000000e+00
   9.1200000e+02   0.0000000e+00
   9.1250000e+02   0.0000000e+00
   9.1300000e+02   0.0000000e+00
   9.1350000e+02   0.0000000e+00
   9.1400000e+02   0.0000000e+00
   9.1450000e+02   0.0000000e+00
   9.1500000e+02   0.0000000e+00
   9.1550000e+02   0.0000000e+00
   9.1600000e+02   0.0000000e+00
   9.1650000e+02   0.0000000e+00
   9.1700000e+02   0.0000000e+00
   9.1750000e+02   0.0000000e+00
   9.1800000e+02   0.0000000e+00
   9.1850000e+02   0.0000000e+00
   9.1900000e+02   0.0000000e+00
   9.1950000e+02   0.0000000e+00
   9.2000000e+02   0.0000000e+00
   9.2050000e+02   0.0000000e+00
   9.2100000e+02   0.0000000e+00
   9.2150000e+02   0.0000000e+00
   9.2200000e+02   0.0000000e+00
   9.2250000e+02   0.0000000e+00
   9.2300000e+02   0.0000000e+00
   9.2350000e+02   0.0000000e+00
   9.2400000e+02   0.0000000e+00
   9.2450000e+02   0.0000000e+00
   9.2500000e+02   0.0000000e+00
   9.2550000e+02   0.0000000e+00
   9.2600000e+02   0.0000000e+00
   9.2650000e+02   0.0000000e+00
   9.2700000e+02   0.0000000e+00
   9.2750000e+02   0.0000000e+00
   9.2800000e+02   0.0000000e+00
   9.2850000e+02   0.0000000e+00
   9.2900000e+02   0.0000000e+00
   9.2950000e+02   0.0000000e+00
   9.3000000e+02   0.0000000e+00
   9.3050000e+02   0.0000000e+00
   9.3100000e+02   0.0000000e+00
   9.3150000e+02   0.0000000e+00
   9.3200000e+02   0.0000000e+00
   9.3250000e+02   0.0000000e+00
   9.3300000e+02   0.0000000e+00
   9.3350000e+02   0.0000000e+00
   9.3400000e+02   0.0000000e+00
   9.3450000e+02   0.0000000e+00
   9.3500000e+02   0.0000000e+00
   9.3550000e+02   0.0000000e+00
   9.3600000e+02   0.0000000e+00
   9.3650000e+02   0.0000000e+00
   9.3700000e+02   0.0000000e+00
   9.3750000e+02   0.0000000e+00
   9.3800000e+02   0.0000000e+00
   9.3850000e+02   0.0000000e+00
   9.3900000e+02   0.0000000e+00
   9.3950000e+02   0.0000000e+00
   9.4000000e+02   0.0000000e+00
   9.4050000e+02   0.0000000e+00
   9.4100000e+02   0.0000000e+00
   9.4150000e+02   0.0000000e+00
   9.4200000e+02   0.0000000e+00
   9.4250000e+02   0.0000000e+00
   9.4300000e+02   0.0000000e+00
   9.4350000e+02   0.0000000e+00
   9.4400000e+02   0.0000000e+00
   9.4450000e+02   0.0000000e+00
   9.4500000e+02   0.0000000e+00
   9.4550000e+02   0.0000000e+00
   9.4600000e+02   0.0000000e+00
   9.4650000e+02   0.0000000e+00
   9.4700000e+02   0.0000000e+00
   9.4750000e+02   0.0000000e+00
   9.4800000e+02   0.0000000e+00
   9.4850000e+02   0.0000000e+00
   9.4900000e+02   0.0000000e+00
   9.4950000e+02   0.0000000e+00
   9.5000000e+02   0.0000000e+00
   9.5050000e+02   0.0000000e+00
   9.5100000e+02   0.0000000e+00
   9.5150000e+02   0.0000000e+00
   9.5200000e+02   0.0000000e+00
   9.5250000e+02   0.0000000e+00
   9.5300000e+02   0.0000000e+00
   9.5350000e+02   0.0000000e+00
   9.5400000e+02   0.0000000e+00
   9.5450000e+02   0.0000000e+00
   9.5500000e+02   0.0000000e+00
   9.5550000e+02   0.0000000e+00
   9.5600000e+02   0.0000000e+00
   9.5650000e+02   0.0000000e+00
   9.5700000e+02   0.0000000e+00
   9.5750000e+02   0.0000000e+00
   9.5800000e+02   0.0000000e+00
   9.5850000e+02   0.0000000e+00
   9.5900000e+02   0.0000000e+00
   9.5950000e+02   0.0000000e+00
   9.6000000e+02   0.0000000e+00
   9.6050000e+02   0.0000000e+00
   9.6100000e+02   0.0000000e+00
   9.6150000e+02   0.0000000e+00
   9.6200000e+02   0.0000000e+00
   9.6250000e+02   0.0000000e+00
   9.6300000e+02   0.0000000e+00
   9.6350000e+02   0.0000000e+00
   9.6400000e+02   0.0000000e+00
   9.6450000e+02   0.0000000e+00
   9.6500000e+02   0.0000000e+00
   9.6550000e+02   0.0000000e+00
   9.6600000e+02   0.0000000e+00
   9.6650000e+02   0.0000000e+00
   9.6700000e+02   0.0000000e+00
   9.6750000e+02   0.0000000e+00
   9.6800000e+02   0.0000000e+00
   9.6850000e+02   0.0000000e+00
   9.6900000e+02   0.0000000e+00
   9.6950000e+02   0.0000000e+00
   9.7000000e+02   0.0000000e+00
   9.7050000e+02   0.0000000e+00
   9.7100000e+02   0.0000000e+00
   9.7150000e+02   0.0000000e+00
   9.7200000e+02   0.0000000e+00
   9.7250000e+02   0.0000000e+00
   9.7300000e+02   0.0000000e+00
   9.7350000e+02   0.0000000e+00
   9.7400000e+02   0.0000000e+00
   9.7450000e+02   0.0000000e+00
   9.7500000e+02   0.0000000e+00
   9.7550000e+02   0.0000000e+00
   9.7600000e+02   0.0000000e+00
   9.7650000e+02   0.0000000e+00
   9.7700000e+02   0.0000000e+00
   9.7750000e+02   0.0000000e+00
   9.7800000e+02   0.0000000e+00
   9.7850000e+02   0.0000000e+00
   9.7900000e+02   0.0000000e+00
   9.7950000e+02   0.0000000e+00
   9.8000000e+02   0.0000000e+00
   9.8050000e+02   0.0000000e+00
   9.8100000e+02   0.0000000e+00
   9.8150000e+02   0.0000000e+00
   9.8200000e+02   0.0000000e+00
   9.8250000e+02   0.0000000e+00
   9.8300000e+02   0.0000000e+00
   9.8350000e+02   0.0000000e+00
   9.8400000e+02   0.0000000e+00
   9.8450000e+02   0.0000000e+00
   9.8500000e+02   0.0000000e+00
   9.8550000e+02   0.0000000e+00
   9.8600000e+02   0.0000000e+00
   9.8650000e+02   0.0000000e+00
   9.8700000e+02   0.0000000e+00
   9.8750000e+02   0.0000000e+00
   9.8800000e+02   0.0000000e+00
   9.8850000e+02   0.0000000e+00
   9.8900000e+02   0.0000000e+00
   9.8950000e+02   0.0000000e+00
   9.9000000e+02   0.0000000e+00
   9.9050000e+02   0.0000000e+00
   9.9100000e+02   0.0000000e+00
   9.9150000e+02   0.0000000e+00
   9.9200000e+02   0.0000000e+00
   9.9250000e+02   0.0000000e+00
   9.9300000e+02   0.0000000e+00
   9.9350000e+02   0.0000000e+00
   9.9400000e+02   0.0000000e+00
   9.9450000e+02   0.0000000e+00
   9.9500000e+02   0.0000000e+00
   9.9550000e+02   0.0000000e+00
   9.9600000e+02   0.0000000e+00
   9.9650000e+02   0.0000000e+00
   9.9700000e+02   0.0000000e+00
   9.9750000e+02   0.0000000e+00
   9.9800000e+02   0.0000000e+00
   9.9850000e+02   0.0000000e+00
   9.9900000e+02   0.0000000e+00
   9.9950000e+02   0.0000000e+00
   1.0000000e+03   0.0000000e+00
   1.0005000e+03   0.0000000e+00
   1.0010000e+03   0.0000000e+00
   1.0015000e+03   0.0000000e+00
   1.0020000e+03   0.0000000e+00
   1.0025000e+03   0.0000000e+00
   1.0030000e+03   0.0000000e+00
   1.0035000e+03   0.0000000e+00
   1.0040000e+03   0.0000000e+00
   1.0045000e+03   0.0000000e+00
   1.0050000e+03   0.0000000e+00
   1.0055000e+03   0.0000000e+00
   1.0060000e+03   0.0000000e+00
   1.0065000e+03   0.0000000e+00
   1.0070000e+03   0.0000000e+00
   1.0075000e+03   0.0000000e+00
   1.0080000e+03   0.0000000e+00
   1.0085000e+03   0.0000000e+00
   1.0090000e+03   0.0000000e+00
   1.0095000e+03   0.0000000e+00
   1.0100000e+03   0.0000000e+00
   1.0105000e+03   0.0000000e+00
   1.0110000e+03   0.0000000e+00
   1.0115000e+03   0.0000000e+00
   1.0120000e+03   0.0000000e+00
   1.0125000e+03   0.0000000e+00
   1.0130000e+03   0.0000000e+00
   1.0135000e+03   0.0000000e+00
   1.0140000e+03   0.0000000e+00
   1.0145000e+03   0.0000000e+00
   1.0150000e+03   0.0000000e+00
   1.0155000e+03   0.0000000e+00
   1.0160000e+03   0.0000000e+00
   1.0165000e+03   0.0000000e+00
   1.0170000e+03   0.0000000e+00
   1.0175000e+03   0.0000000e+00
   1.0180000e+03   0.0000000e+00
   1.0185000e+03   0.0000000e+00
   1.0190000e+03   0.0000000e+00
   1.0195000e+03   0.0000000e+00
   1.0200000e+03   0.0000000e+00
   1.0205000e+03   0.0000000e+00
   1.0210000e+03   0.0000000e+00
   1.0215000e+03   0.0000000e+00
   1.0220000e+03   0.0000000e+00
   1.0225000e+03   0.0000000e+00
   1.0230000e+03   0.0000000e+00
   1.0235000e+03   0.0000000e+00
   1.0240000e+03   0.0000000e+00
   1.0245000e+03   0.0000000e+00
   1.0250000e+03   0.0000000e+00
   1.0255000e+03   0.0000000e+00
   1.0260000e+03   0.0000000e+00
   1.0265000e+03   0.0000000e+00
   1.0270000e+03   0.0000000e+00
   1.0275000e+03   0.0000000e+00
   1.0280000e+03   0.0000000e+00
   1.0285000e+03   0.0000000e+00
   1.0290000e+03   0.0000000e+00
   1.0295000e+03   0.0000000e+00
   1.0300000e+03   0.0000000e+00
   1.0305000e+03   0.0000000e+00
   1.0310000e+03   0.0000000e+00
   1.0315000e+03   0.0000000e+00
   1.0320000e+03   0.0000000e+00
   1.0325000e+03   0.0000000e+00
   1.0330000e+03   0.0000000e+00
   1.0335000e+03   0.0000000e+00
   1.0340000e+03   0.0000000e+00
   1.0345000e+03   0.0000000e+00
   1.0350000e+03   0.0000000e+00
   1.0355000e+03   0.0000000e+00
   1.0360000e+03   0.0000000e+00
   1.0365000e+03   0.0000000e+00
   1.0370000e+03   0.0000000e+00
   1.0375000e+03   0.0000000e+00
   1.0380000e+03   0.0000000e+00
   1.0385000e+03   0.0000000e+00
   1.0390000e+03   0.0000000e+00
   1.0395000e+03   0.0000000e+00
   1.0400000e+03   0.0000000e+00
   1.0405000e+03   0.0000000e+00
   1.0410000e+03   0.0000000e+00
   1.0415000e+03   0.0000000e+00
   1.0420000e+03   0.0000000e+00
   1.0425000e+03   0.0000000e+00
   1.0430000e+03   0.0000000e+00
   1.0435000e+03   0.0000000e+00
   1.0440000e+03   0.0000000e+00
   1.0445000e+03   0.0000000e+00
   1.0450000e+03   0.0000000e+00
   1.0455000e+03   0.0000000e+00
   1.0460000e+03   0.0000000e+00
   1.0465000e+03   0.0000000e+00
   1.0470000e+03   0.0000000e+00
   1.0475000e+03   0.0000000e+00
   1.0480000e+03   0.0000000e+00
   1.0485000e+03   0.0000000e+00
   1.0490000e+03   0.0000000e+00
   1.0495000e+03   0.0000000e+00
   1.0500000e+03   0.0000000e+00
   1.0505000e+03   0.0000000e+00
   1.0510000e+03   0.0000000e+00
   1.0515000e+03   0.0000000e+00
   1.0520000e+03   0.0000000e+00
   1.0525000e+03   0.0000000e+00
   1.0530000e+03   0.0000000e+00
   1.0535000e+03   0.0000000e+00
   1.0540000e+03   0.0000000e+00
   1.0545000e+03   0.0000000e+00
   1.0550000e+03   0.0000000e+00
   1.0555000e+03   0.0000000e+00
   1.0560000e+03   0.0000000e+00
   1.0565000e+03   0.0000000e+00
   1.0570000e+03   0.0000000e+00
   1.0575000e+03   0.0000000e+00
   1.0580000e+03   0.0000000e+00
   1.0585000e+03   0.0000000e+00
   1.0590000e+03   0.0000000e+00
   1.0595000e+03   0.0000000e+00
   1.0600000e+03   0.0000000e+00
   1.0605000e+03   0.0000000e+00
   1.0610000e+03   0.0000000e+00
   1.0615000e+03   0.0000000e+00
   1.0620000e+03   0.0000000e+00
   1.0625000e+03   0.0000000e+00
   1.0630000e+03   0.0000000e+00
   1.0635000e+03   0.0000000e+00
   1.0640000e+03   0.0000000e+00
   1.0645000e+03   0.0000000e+00
   1.0650000e+03   0.0000000e+00
   1.0655000e+03   0.0000000e+00
   1.0660000e+03   0.0000000e+00
   1.0665000e+03   0.0000000e+00
   1.0670000e+03   0.0000000e+00
   1.0675000e+03   0.0000000e+00
   1.0680000e+03   0.0000000e+00
   1.0685000e+03   0.0000000e+00
   1.0690000e+03   0.0000000e+00
   1.0695000e+03   0.0000000e+00
   1.0700000e+03   0.0000000e+00
   1.0705000e+03   0.0000000e+00
   1.0710000e+03   0.0000000e+00
   1.0715000e+03   0.0000000e+00
   1.0720000e+03   0.0000000e+00
   1.0725000e+03   0.0000000e+00
   1.0730000e+03   0.0000000e+00
   1.0735000e+03   0.0000000e+00
   1.0740000e+03   0.0000000e+00
   1.0745000e+03   0.0000000e+00
   1.0750000e+03   0.0000000e+00
   1.0755000e+03   0.0000000e+00
   1.0760000e+03   0.0000000e+00
   1.0765000e+03   0.0000000e+00
   1.0770000e+03   0.0000000e+00
   1.0775000e+03   0.0000000e+00
   1.0780000e+03   0.0000000e+00
   1.0785000e+03   0.0000000e+00
   1.0790000e+03   0.0000000e+00
   1.0795000e+03   0.0000000e+00
   1.0800000e+03   0.0000000e+00
   1.0805000e+03   0.0000000e+00
   1.0810000e+03   0.0000000e+00
   1.0815000e+03   0.0000000e+00
   1.0820000e+03   0.0000000e+00
   1.0825000e+03   0.0000000e+00
   1.0830000e+03   0.0000000e+00
   1.0835000e+03   0.0000000e+00
   1.0840000e+03   0.0000000e+00
   1.0845000e+03   0.0000000e+00
   1.0850000e+03   0.0000000e+00
   1.0855000e+03   0.0000000e+00
   1.0860000e+03   0.0000000e+00
   1.0865000e+03   0.0000000e+00
   1.0870000e+03   0.0000000e+00
   1.0875000e+03   0.0000000e+00
   1.0880000e+03   0.0000000e+00
   1.0885000e+03   0.0000000e+00
   1.0890000e+03   0.0000000e+00
   1.0895000e+03   0.0000000e+00
   1.0900000e+03   0.0000000e+00
   1.0905000e+03   0.0000000e+00
   1.0910000e+03   0.0000000e+00
   1.0915000e+03   0.0000000e+00
   1.0920000e+03   0.0000000e+00
   1.0925000e+03   0.0000000e+00
   1.0930000e+03   0.0000000e+00
   1.0935000e+03   0.0000000e+00
   1.0940000e+03   0.0000000e+00
   1.0945000e+03   0.0000000e+00
   1.0950000e+03   0.0000000e+00
   1.0955000e+03   0.0000000e+00
   1.0960000e+03   0.0000000e+00
   1.0965000e+03   0.0000000e+00
   1.0970000e+03   0.0000000e+00
   1.0975000e+03   0.0000000e+00
   1.0980000e+03   0.0000000e+00
   1.0985000e+03   0.0000000e+00
   1.0990000e+03   0.0000000e+00
   1.0995000e+03   0.0000000e+00
   1.1000000e+03   0.0000000e+00
   1.1005000e+03   0.0000000e+00
   1.1010000e+03   0.0000000e+00
   1.1015000e+03   0.0000000e+00
   1.1020000e+03   0.0000000e+00
   1.1025000e+03   0.0000000e+00
   1.1030000e+03   0.0000000e+00
   1.1035000e+03   0.0000000e+00
   1.1040000e+03   0.0000000e+00
   1.1045000e+03   0.0000000e+00
   1.1050000e+03   0.0000000e+00
   1.1055000e+03   0.0000000e+00
   1.1060000e+03   0.0000000e+00
   1.1065000e+03   0.0000000e+00
   1.1070000e+03   0.0000000e+00
   1.1075000e+03   0.0000000e+00
   1.1080000e+03   0.0000000e+00
   1.1085000e+03   0.0000000e+00
   1.1090000e+03   0.0000000e+00
   1.1095000e+03   0.0000000e+00
   1.1100000e+03   0.0000000e+00
   1.1105000e+03   0.0000000e+00
   1.1110000e+03   0.0000000e+00
   1.1115000e+03   0.0000000e+00
   1.1120000e+03   0.0000000e+00
   1.1125000e+03   0.0000000e+00
   1.1130000e+03   0.0000000e+00
   1.1135000e+03   0.0000000e+00
   1.1140000e+03   0.0000000e+00
   1.1145000e+03   0.0000000e+00
   1.1150000e+03   0.0000000e+00
   1.1155000e+03   0.0000000e+00
   1.1160000e+03   0.0000000e+00
   1.1165000e+03   0.0000000e+00
   1.1170000e+03   0.0000000e+00
   1.1175000e+03   0.0000000e+00
   1.1180000e+03   0.0000000e+00
   1.1185000e+03   0.0000000e+00
   1.1190000e+03   0.0000000e+00
   1.1195000e+03   0.0000000e+00
   1.1200000e+03   0.0000000e+00
   1.1205000e+03   0.0000000e+00
   1.1210000e+03   0.0000000e+00
   1.1215000e+03   0.0000000e+00
   1.1220000e+03   0.0000000e+00
   1.1225000e+03   0.0000000e+00
   1.1230000e+03   0.0000000e+00
   1.1235000e+03   0.0000000e+00
   1.1240000e+03   0.0000000e+00
   1.1245000e+03   0.0000000e+00
   1.1250000e+03   0.0000000e+00
   1.1255000e+03   0.0000000e+00
   1.1260000e+03   0.0000000e+00
   1.1265000e+03   0.0000000e+00
   1.1270000e+03   0.0000000e+00
   1.1275000e+03   0.0000000e+00
   1.1280000e+03   0.0000000e+00
   1.1285000e+03   0.0000000e+00
   1.1290000e+03   0.0000000e+00
   1.1295000e+03   0.0000000e+00
   1.1300000e+03   0.0000000e+00
   1.1305000e+03   0.0000000e+00
   1.1310000e+03   0.0000000e+00
   1.1315000e+03   0.0000000e+00
   1.1320000e+03   0.0000000e+00
   1.1325000e+03   0.0000000e+00
   1.1330000e+03   0.0000000e+00
   1.1335000e+03   0.0000000e+00
   1.1340000e+03   0.0000000e+00
   1.1345000e+03   0.0000000e+00
   1.1350000e+03   0.0000000e+00
   1.1355000e+03   0.0000000e+00
   1.1360000e+03   0.0000000e+00
   1.1365000e+03   0.0000000e+00
   1.1370000e+03   0.0000000e+00
   1.1375000e+03   0.0000000e+00
   1.1380000e+03   0.0000000e+00
   1.1385000e+03   0.0000000e+00
   1.1390000e+03   0.0000000e+00
   1.1395000e+03   0.0000000e+00
   1.1400000e+03   0.0000000e+00
   1.1405000e+03   0.0000000e+00
   1.1410000e+03   0.0000000e+00
   1.1415000e+03   0.0000000e+00
   1.1420000e+03   0.0000000e+00
   1.1425000e+03   0.0000000e+00
   1.1430000e+03   0.0000000e+00
   1.1435000e+03   0.0000000e+00
   1.1440000e+03   0.0000000e+00
   1.1445000e+03   0.0000000e+00
   1.1450000e+03   0.0000000e+00
   1.1455000e+03   0.0000000e+00
   1.1460000e+03   0.0000000e+00
   1.1465000e+03   0.0000000e+00
   1.1470000e+03   0.0000000e+00
   1.1475000e+03   0.0000000e+00
   1.1480000e+03   0.0000000e+00
   1.1485000e+03   0.0000000e+00
   1.1490000e+03   0.0000000e+00
   1.1495000e+03   0.0000000e+00
   1.1500000e+03   0.0000000e+00
   1.1505000e+03   0.0000000e+00
   1.1510000e+03   0.0000000e+00
   1.1515000e+03   0.0000000e+00
   1.1520000e+03   0.0000000e+00
   1.1525000e+03   0.0000000e+00
   1.1530000e+03   0.0000000e+00
   1.1535000e+03   0.0000000e+00
   1.1540000e+03   0.0000000e+00
   1.1545000e+03   0.0000000e+00
   1.1550000e+03   0.0000000e+00
   1.1555000e+03   0.0000000e+00
   1.1560000e+03   0.0000000e+00
   1.1565000e+03   0.0000000e+00
   1.1570000e+03   0.0000000e+00
   1.1575000e+03   0.0000000e+00
   1.1580000e+03   0.0000000e+00
   1.1585000e+03   0.0000000e+00
   1.1590000e+03   0.0000000e+00
   1.1595000e+03   0.0000000e+00
   1.1600000e+03   0.0000000e+00
   1.1605000e+03   0.0000000e+00
   1.1610000e+03   0.0000000e+00
   1.1615000e+03   0.0000000e+00
   1.1620000e+03   0.0000000e+00
   1.1625000e+03   0.0000000e+00
   1.1630000e+03   0.0000000e+00
   1.1635000e+03   0.0000000e+00
   1.1640000e+03   0.0000000e+00
   1.1645000e+03   0.0000000e+00
   1.1650000e+03   0.0000000e+00
   1.1655000e+03   0.0000000e+00
   1.1660000e+03   0.0000000e+00
   1.1665000e+03   0.0000000e+00
   1.1670000e+03   0.0000000e+00
   1.1675000e+03   0.0000000e+00
   1.1680000e+03   0.0000000e+00
   1.1685000e+03   0.0000000e+00
   1.1690000e+03   0.0000000e+00
   1.1695000e+03   0.0000000e+00
   1.1700000e+03   0.0000000e+00
   1.1705000e+03   0.0000000e+00
   1.1710000e+03   0.0000000e+00


==> Data/data_10MHzSignal.dat <==
%auto-ignore
time	amplitude
  -2.3000000e+02   9.5275923e-54
  -2.2500000e+02   1.7380857e-52
  -2.2000000e+02   2.7436844e-51
  -2.1500000e+02   4.1248106e-50
  -2.1000000e+02   5.9751334e-49
  -2.0500000e+02   8.3528451e-48
  -2.0000000e+02   1.1270869e-46
  -1.9500000e+02   1.4680240e-45
  -1.9000000e+02   1.8457314e-44
  -1.8500000e+02   2.2401087e-43
  -1.8000000e+02   2.6244648e-42
  -1.7500000e+02   2.9681756e-41
  -1.7000000e+02   3.2405748e-40
  -1.6500000e+02   3.4154268e-39
  -1.6000000e+02   3.4750862e-38
  -1.5500000e+02   3.4134342e-37
  -1.5000000e+02   3.2369124e-36
  -1.4500000e+02   2.9634148e-35
  -1.4000000e+02   2.6193000e-34
  -1.3500000e+02   2.2352140e-33
  -1.3000000e+02   1.8416390e-32
  -1.2500000e+02   1.4650504e-31
  -1.2000000e+02   1.1253180e-30
  -1.1500000e+02   8.3461352e-30
  -1.1000000e+02   5.9771857e-29
  -1.0500000e+02   4.1335586e-28
  -1.0000000e+02   2.7604725e-27
  -9.5000000e+01   1.7802950e-26
  -9.0000000e+01   1.1088389e-25
  -8.5000000e+01   6.6701112e-25
  -8.0000000e+01   3.8753231e-24
  -7.5000000e+01   2.1747882e-23
  -7.0000000e+01   1.1789258e-22
  -6.5000000e+01   6.1736947e-22
  -6.0000000e+01   3.1233775e-21
  -5.5000000e+01   1.5267191e-20
  -5.0000000e+01   7.2108644e-20
  -4.5000000e+01   3.2911771e-19
  -4.0000000e+01   1.4517694e-18
  -3.5000000e+01   6.1898244e-18
  -3.0000000e+01   2.5512381e-17
  -2.5000000e+01   1.0166696e-16
  -2.0000000e+01   3.9177478e-16
  -1.5000000e+01   1.4601617e-15
  -1.0000000e+01   5.2645677e-15
  -5.0000000e+00   1.8366310e-14
   0.0000000e+00   6.2014129e-14
   5.0000000e+00   2.0271894e-13
   1.0000000e+01   6.4176084e-13
   1.5000000e+01   1.9682665e-12
   2.0000000e+01   5.8506051e-12
   2.5000000e+01   1.6862327e-11
   3.0000000e+01   4.7146355e-11
   3.5000000e+01   1.2794637e-10
   4.0000000e+01   3.3722056e-10
   4.5000000e+01   8.6374337e-10
   5.0000000e+01   2.1514867e-09
   5.5000000e+01   5.2154609e-09
   6.0000000e+01   1.2313420e-08
   6.5000000e+01   2.8336054e-08
   7.0000000e+01   6.3609676e-08
   7.5000000e+01   1.3940506e-07
   8.0000000e+01   2.9850239e-07
   8.5000000e+01   6.2497323e-07
   9.0000000e+01   1.2803619e-06
   9.5000000e+01   2.5683489e-06
   1.0000000e+02   5.0476999e-06
   1.0500000e+02   9.7251017e-06
   1.1000000e+02   1.8376939e-05
   1.1500000e+02   3.4073987e-05
   1.2000000e+02   6.2017198e-05
   1.2500000e+02   1.1083765e-04
   1.3000000e+02   1.9456932e-04
   1.3500000e+02   3.3556765e-04
   1.4000000e+02   5.6871305e-04
   1.4500000e+02   9.4729549e-04
   1.5000000e+02   1.5510035e-03
   1.5500000e+02   2.4964110e-03
   1.6000000e+02   3.9502317e-03
   1.6500000e+02   6.1453541e-03
   1.7000000e+02   9.3992396e-03
   1.7500000e+02   1.4133637e-02
   1.8000000e+02   2.0893748e-02
   1.8500000e+02   3.0363997e-02
   1.9000000e+02   4.3376558e-02
   1.9500000e+02   6.0907876e-02
   2.0000000e+02   8.4057911e-02
   2.0500000e+02   1.1400689e-01
   2.1000000e+02   1.5194533e-01
   2.1500000e+02   1.9897513e-01
   2.2000000e+02   2.5598269e-01
   2.2500000e+02   3.2348913e-01
   2.3000000e+02   4.0148766e-01
   2.3500000e+02   4.8928264e-01
   2.4000000e+02   5.8534948e-01
   2.4500000e+02   6.8723665e-01
   2.5000000e+02   7.9153197e-01
   2.5500000e+02   8.9391286e-01
   2.6000000e+02   9.8929561e-01
   2.6500000e+02   1.0720919e+00
   2.7000000e+02   1.1365732e+00
   2.7500000e+02   1.1773363e+00
   2.8000000e+02   1.1898617e+00
   2.8500000e+02   1.1711625e+00
   2.9000000e+02   1.1205478e+00
   2.9500000e+02   1.0405885e+00
   3.0000000e+02   9.3850068e-01
   3.0500000e+02   8.2829152e-01
   3.1000000e+02   7.3346152e-01
   3.1500000e+02   6.8599202e-01
   3.2000000e+02   7.1062477e-01
   3.2500000e+02   8.0210509e-01
   3.3000000e+02   9.3111981e-01
   3.3500000e+02   1.0670700e+00
   3.4000000e+02   1.1872654e+00
   3.4500000e+02   1.2764567e+00
   3.5000000e+02   1.3251069e+00
   3.5500000e+02   1.3282855e+00
   3.6000000e+02   1.2849892e+00
   3.6500000e+02   1.1975804e+00
   3.7000000e+02   1.0711855e+00
   3.7500000e+02   9.1301316e-01
   3.8000000e+02   7.3162628e-01
   3.8500000e+02   5.3625326e-01
   3.9000000e+02   3.3637846e-01
   3.9500000e+02   1.4362333e-01
   4.0000000e+02   7.5296310e-02
   4.0500000e+02   2.3263291e-01
   4.1000000e+02   3.8204816e-01
   4.1500000e+02   5.0916127e-01
   4.2000000e+02   6.1101014e-01
   4.2500000e+02   6.8646848e-01
   4.3000000e+02   7.3554557e-01
   4.3500000e+02   7.5919142e-01
   4.4000000e+02   7.5919697e-01
   4.4500000e+02   7.3811094e-01
   4.5000000e+02   6.9913757e-01
   4.5500000e+02   6.4599507e-01
   4.6000000e+02   5.8272890e-01
   4.6500000e+02   5.1348741e-01
   4.7000000e+02   4.4227683e-01
   4.7500000e+02   3.7271712e-01
   4.8000000e+02   3.0781950e-01
   4.8500000e+02   2.4980258e-01
   4.9000000e+02   1.9996220e-01
   4.9500000e+02   1.5861926e-01
   5.0000000e+02   1.2519157e-01
   5.0500000e+02   9.8449705e-02
   5.1000000e+02   7.6968610e-02
   5.1500000e+02   5.9677652e-02
   5.2000000e+02   4.6349553e-02
   5.2500000e+02   3.7807932e-02
   5.3000000e+02   3.5106915e-02
   5.3500000e+02   3.7442723e-02
   5.4000000e+02   4.2191011e-02
   5.4500000e+02   4.7085085e-02
   5.5000000e+02   5.0898460e-02
   5.5500000e+02   5.3122956e-02
   5.6000000e+02   5.3660947e-02
   5.6500000e+02   5.2648793e-02
   5.7000000e+02   5.0352077e-02
   5.7500000e+02   4.7096480e-02
   5.8000000e+02   4.3219715e-02
   5.8500000e+02   3.9038454e-02
   5.9000000e+02   3.4827002e-02
   5.9500000e+02   3.0805156e-02
   6.0000000e+02   2.7133114e-02
   6.0500000e+02   2.3911732e-02
   6.1000000e+02   2.1187117e-02
   6.1500000e+02   1.8958932e-02
   6.2000000e+02   1.7191578e-02
   6.2500000e+02   1.5826436e-02
   6.3000000e+02   1.4792638e-02
   6.3500000e+02   1.4014543e-02
   6.4000000e+02   1.3416087e-02
   6.4500000e+02   1.2923827e-02
   6.5000000e+02   1.2470346e-02
   6.5500000e+02   1.1998336e-02
   6.6000000e+02   1.1464470e-02
   6.6500000e+02   1.0841949e-02
   6.7000000e+02   1.0121046e-02
   6.7500000e+02   9.3076391e-03
   6.8000000e+02   8.4201489e-03
   6.8500000e+02   7.4855250e-03
   6.9000000e+02   6.5349529e-03
   6.9500000e+02   5.5998579e-03
   7.0000000e+02   4.7086291e-03
   7.0500000e+02   3.8843096e-03
   7.1000000e+02   3.1433222e-03
   7.1500000e+02   2.4951547e-03
   7.2000000e+02   1.9428261e-03
   7.2500000e+02   1.4838991e-03
   7.3000000e+02   1.1117920e-03
   7.3500000e+02   8.1717206e-04
   7.4000000e+02   5.8925498e-04
   7.4500000e+02   4.1689768e-04
   7.5000000e+02   2.8942652e-04
   7.5500000e+02   1.9719151e-04
   7.6000000e+02   1.3187241e-04
   7.6500000e+02   8.6582894e-05
   7.7000000e+02   5.5827519e-05
   7.7500000e+02   3.5364429e-05
   7.8000000e+02   2.2019167e-05
   7.8500000e+02   1.3484284e-05
   7.9000000e+02   8.1283295e-06
   7.9500000e+02   4.8279487e-06
   8.0000000e+02   2.8290738e-06
   8.0500000e+02   1.6377818e-06
   8.1000000e+02   9.3809369e-07
   8.1500000e+02   5.3239089e-07
   8.2000000e+02   2.9970501e-07
   8.2500000e+02   1.6744933e-07
   8.3000000e+02   9.2838111e-08
   8.3500000e+02   5.1027565e-08
   8.4000000e+02   2.7758638e-08
   8.4500000e+02   1.4913376e-08
   8.5000000e+02   7.8942490e-09
   8.5500000e+02   4.1074937e-09
   8.6000000e+02   2.0961300e-09
   8.6500000e+02   1.0470906e-09
   8.7000000e+02   5.1114078e-10
   8.7500000e+02   2.4347991e-10
   8.8000000e+02   1.1303835e-10
   8.8500000e+02   5.1095726e-11
   8.9000000e+02   2.2467935e-11
   8.9500000e+02   9.6037336e-12
   9.0000000e+02   3.9878453e-12
   9.0500000e+02   1.6077427e-12
   9.1000000e+02   6.2901784e-13
   9.1500000e+02   2.3872051e-13
   9.2000000e+02   8.7847461e-14
   9.2500000e+02   3.1335068e-14
   9.3000000e+02   1.0830729e-14
   9.3500000e+02   3.6264901e-15
   9.4000000e+02   1.1759909e-15
   9.4500000e+02   3.6923812e-16
   9.5000000e+02   1.1222743e-16
   9.5500000e+02   3.3013660e-17
   9.6000000e+02   9.3974394e-18
   9.6500000e+02   2.5880438e-18
   9.7000000e+02   6.8946214e-19
   9.7500000e+02   1.7764844e-19
   9.8000000e+02   4.4265418e-20
   9.8500000e+02   1.0665079e-20
   9.9000000e+02   2.4843217e-21
   9.9500000e+02   5.5943204e-22
   1.0000000e+03   1.2176915e-22
   1.0050000e+03   2.5617420e-23
   1.0100000e+03   5.2083730e-24
   1.0150000e+03   1.0232940e-24
   1.0200000e+03   1.9426559e-25
   1.0250000e+03   3.5633303e-26
   1.0300000e+03   6.3146720e-27
   1.0350000e+03   1.0810647e-27
   1.0400000e+03   1.7878549e-28
   1.0450000e+03   2.8560623e-29
   1.0500000e+03   4.4069150e-30
   1.0550000e+03   6.5676720e-31
   1.0600000e+03   9.4531734e-32
   1.0650000e+03   1.3140565e-32
   1.0700000e+03   1.7640170e-33
   1.0750000e+03   2.2867937e-34
   1.0800000e+03   2.8626677e-35
   1.0850000e+03   3.4603484e-36
   1.0900000e+03   4.0388691e-37
   1.0950000e+03   4.5517432e-38
   1.1000000e+03   4.9529225e-39
   1.1050000e+03   5.2035488e-40
   1.1100000e+03   5.2781443e-41
   1.1150000e+03   5.1688779e-42
   1.1200000e+03   4.8869190e-43
   1.1250000e+03   4.4605550e-44
   1.1300000e+03   3.9305119e-45
   1.1350000e+03   3.3435501e-46
   1.1400000e+03   2.7457284e-47
   1.1450000e+03   2.1766636e-48
   1.1500000e+03   1.6657214e-49
   1.1550000e+03   1.2305082e-50
   1.1600000e+03   8.7746905e-52
   1.1650000e+03   6.0400242e-53
   1.1700000e+03   4.0132836e-54
   1.1750000e+03   2.5740107e-55
   1.1800000e+03   1.5935491e-56
   1.1850000e+03   9.5227129e-58
   1.1900000e+03   5.4927757e-59
   1.1950000e+03   3.0581231e-60
   1.2000000e+03   1.6434111e-61
   1.2050000e+03   8.5243642e-63
   1.2100000e+03   4.2677495e-64
   1.2150000e+03   2.0623091e-65
   1.2200000e+03   9.6188557e-67
   1.2250000e+03   4.3301703e-68
   1.2300000e+03   1.8814630e-69
   1.2350000e+03   7.8902884e-71
   1.2400000e+03   3.1936995e-72
   1.2450000e+03   1.2476616e-73
   1.2500000e+03   4.7043419e-75
   1.2550000e+03   1.7119776e-76
   1.2600000e+03   6.0130154e-78
   1.2650000e+03   2.0383541e-79
   1.2700000e+03   6.6689604e-81
   1.2750000e+03   2.1058432e-82
   1.2800000e+03   6.4177319e-84
   1.2850000e+03   1.8876572e-85
   1.2900000e+03   5.3585723e-87
   1.2950000e+03   1.4681080e-88
   1.3000000e+03   3.8819359e-90
   1.3050000e+03   9.9064676e-92
   1.3100000e+03   2.4398776e-93
   1.3150000e+03   5.7995561e-95
   1.3200000e+03   1.3304475e-96
   1.3250000e+03   2.9456139e-98
   1.3300000e+03  6.2940158e-100
   1.3350000e+03  1.2979314e-101
   1.3400000e+03  2.5829873e-103
   1.3450000e+03  4.9536920e-105
   1.3500000e+03  8.8311734e-107


==> Data/data_1GHzSignal.dat <==
%auto-ignore
time	amplitude
  -2.3000000e+00   0.0000000e+00
  -1.8000000e+00   0.0000000e+00
  -1.3000000e+00   0.0000000e+00
  -8.0000000e-01   0.0000000e+00
  -3.0000000e-01   0.0000000e+00
   2.0000000e-01   0.0000000e+00
   7.0000000e-01   0.0000000e+00
   1.2000000e+00   0.0000000e+00
   1.7000000e+00   0.0000000e+00
   2.2000000e+00   0.0000000e+00
   2.7000000e+00   0.0000000e+00
   3.2000000e+00   0.0000000e+00
   3.7000000e+00   0.0000000e+00
   4.2000000e+00   0.0000000e+00
   4.7000000e+00   0.0000000e+00
   5.2000000e+00   0.0000000e+00
   5.7000000e+00   0.0000000e+00
   6.2000000e+00   0.0000000e+00
   6.7000000e+00   0.0000000e+00
   7.2000000e+00   0.0000000e+00
   7.7000000e+00   0.0000000e+00
   8.2000000e+00   0.0000000e+00
   8.7000000e+00   0.0000000e+00
   9.2000000e+00   0.0000000e+00
   9.7000000e+00   0.0000000e+00
   1.0200000e+01   0.0000000e+00
   1.0700000e+01   0.0000000e+00
   1.1200000e+01   0.0000000e+00
   1.1700000e+01   0.0000000e+00
   1.2200000e+01   0.0000000e+00
   1.2700000e+01   0.0000000e+00
   1.3200000e+01   0.0000000e+00
   1.3700000e+01   0.0000000e+00
   1.4200000e+01   0.0000000e+00
   1.4700000e+01   0.0000000e+00
   1.5200000e+01   0.0000000e+00
   1.5700000e+01   0.0000000e+00
   1.6200000e+01   0.0000000e+00
   1.6700000e+01   0.0000000e+00
   1.7200000e+01   0.0000000e+00
   1.7700000e+01   0.0000000e+00
   1.8200000e+01   0.0000000e+00
   1.8700000e+01   0.0000000e+00
   1.9200000e+01   0.0000000e+00
   1.9700000e+01   0.0000000e+00
   2.0200000e+01   0.0000000e+00
   2.0700000e+01   0.0000000e+00
   2.1200000e+01   0.0000000e+00
   2.1700000e+01   0.0000000e+00
   2.2200000e+01   0.0000000e+00
   2.2700000e+01   0.0000000e+00
   2.3200000e+01   0.0000000e+00
   2.3700000e+01   0.0000000e+00
   2.4200000e+01   0.0000000e+00
   2.4700000e+01   0.0000000e+00
   2.5200000e+01   0.0000000e+00
   2.5700000e+01   0.0000000e+00
   2.6200000e+01   0.0000000e+00
   2.6700000e+01   0.0000000e+00
   2.7200000e+01   0.0000000e+00
   2.7700000e+01   0.0000000e+00
   2.8200000e+01   0.0000000e+00
   2.8700000e+01   0.0000000e+00
   2.9200000e+01   0.0000000e+00
   2.9700000e+01   0.0000000e+00
   3.0200000e+01   0.0000000e+00
   3.0700000e+01   0.0000000e+00
   3.1200000e+01   0.0000000e+00
   3.1700000e+01   0.0000000e+00
   3.2200000e+01   0.0000000e+00
   3.2700000e+01   0.0000000e+00
   3.3200000e+01   0.0000000e+00
   3.3700000e+01   0.0000000e+00
   3.4200000e+01   0.0000000e+00
   3.4700000e+01   0.0000000e+00
   3.5200000e+01   0.0000000e+00
   3.5700000e+01   0.0000000e+00
   3.6200000e+01   0.0000000e+00
   3.6700000e+01   0.0000000e+00
   3.7200000e+01   0.0000000e+00
   3.7700000e+01   0.0000000e+00
   3.8200000e+01   0.0000000e+00
   3.8700000e+01   0.0000000e+00
   3.9200000e+01   0.0000000e+00
   3.9700000e+01   0.0000000e+00
   4.0200000e+01   0.0000000e+00
   4.0700000e+01   0.0000000e+00
   4.1200000e+01   0.0000000e+00
   4.1700000e+01   0.0000000e+00
   4.2200000e+01   0.0000000e+00
   4.2700000e+01   0.0000000e+00
   4.3200000e+01   0.0000000e+00
   4.3700000e+01   0.0000000e+00
   4.4200000e+01   0.0000000e+00
   4.4700000e+01   0.0000000e+00
   4.5200000e+01   0.0000000e+00
   4.5700000e+01   0.0000000e+00
   4.6200000e+01   0.0000000e+00
   4.6700000e+01   0.0000000e+00
   4.7200000e+01   0.0000000e+00
   4.7700000e+01   0.0000000e+00
   4.8200000e+01   0.0000000e+00
   4.8700000e+01   0.0000000e+00
   4.9200000e+01   0.0000000e+00
   4.9700000e+01   0.0000000e+00
   5.0200000e+01   0.0000000e+00
   5.0700000e+01   0.0000000e+00
   5.1200000e+01   0.0000000e+00
   5.1700000e+01   0.0000000e+00
   5.2200000e+01   0.0000000e+00
   5.2700000e+01   0.0000000e+00
   5.3200000e+01   0.0000000e+00
   5.3700000e+01   0.0000000e+00
   5.4200000e+01   0.0000000e+00
   5.4700000e+01   0.0000000e+00
   5.5200000e+01   0.0000000e+00
   5.5700000e+01   0.0000000e+00
   5.6200000e+01   0.0000000e+00
   5.6700000e+01   0.0000000e+00
   5.7200000e+01   0.0000000e+00
   5.7700000e+01   0.0000000e+00
   5.8200000e+01   0.0000000e+00
   5.8700000e+01   0.0000000e+00
   5.9200000e+01   0.0000000e+00
   5.9700000e+01   0.0000000e+00
   6.0200000e+01   0.0000000e+00
   6.0700000e+01   0.0000000e+00
   6.1200000e+01   0.0000000e+00
   6.1700000e+01   0.0000000e+00
   6.2200000e+01   0.0000000e+00
   6.2700000e+01   0.0000000e+00
   6.3200000e+01   0.0000000e+00
   6.3700000e+01   0.0000000e+00
   6.4200000e+01   0.0000000e+00
   6.4700000e+01   0.0000000e+00
   6.5200000e+01   0.0000000e+00
   6.5700000e+01   0.0000000e+00
   6.6200000e+01   0.0000000e+00
   6.6700000e+01   0.0000000e+00
   6.7200000e+01   0.0000000e+00
   6.7700000e+01   0.0000000e+00
   6.8200000e+01   0.0000000e+00
   6.8700000e+01   0.0000000e+00
   6.9200000e+01   0.0000000e+00
   6.9700000e+01   0.0000000e+00
   7.0200000e+01   0.0000000e+00
   7.0700000e+01   0.0000000e+00
   7.1200000e+01   0.0000000e+00
   7.1700000e+01   0.0000000e+00
   7.2200000e+01   0.0000000e+00
   7.2700000e+01   0.0000000e+00
   7.3200000e+01   0.0000000e+00
   7.3700000e+01   0.0000000e+00
   7.4200000e+01   0.0000000e+00
   7.4700000e+01   0.0000000e+00
   7.5200000e+01   0.0000000e+00
   7.5700000e+01   0.0000000e+00
   7.6200000e+01   0.0000000e+00
   7.6700000e+01   0.0000000e+00
   7.7200000e+01   0.0000000e+00
   7.7700000e+01   0.0000000e+00
   7.8200000e+01   0.0000000e+00
   7.8700000e+01   0.0000000e+00
   7.9200000e+01   0.0000000e+00
   7.9700000e+01   0.0000000e+00
   8.0200000e+01   0.0000000e+00
   8.0700000e+01   0.0000000e+00
   8.1200000e+01   0.0000000e+00
   8.1700000e+01   0.0000000e+00
   8.2200000e+01   0.0000000e+00
   8.2700000e+01   0.0000000e+00
   8.3200000e+01   0.0000000e+00
   8.3700000e+01   0.0000000e+00
   8.4200000e+01   0.0000000e+00
   8.4700000e+01   0.0000000e+00
   8.5200000e+01   0.0000000e+00
   8.5700000e+01   0.0000000e+00
   8.6200000e+01   0.0000000e+00
   8.6700000e+01   0.0000000e+00
   8.7200000e+01   0.0000000e+00
   8.7700000e+01   0.0000000e+00
   8.8200000e+01   0.0000000e+00
   8.8700000e+01   0.0000000e+00
   8.9200000e+01   0.0000000e+00
   8.9700000e+01   0.0000000e+00
   9.0200000e+01   0.0000000e+00
   9.0700000e+01   0.0000000e+00
   9.1200000e+01   0.0000000e+00
   9.1700000e+01   0.0000000e+00
   9.2200000e+01   0.0000000e+00
   9.2700000e+01   0.0000000e+00
   9.3200000e+01   0.0000000e+00
   9.3700000e+01   0.0000000e+00
   9.4200000e+01   0.0000000e+00
   9.4700000e+01   0.0000000e+00
   9.5200000e+01   0.0000000e+00
   9.5700000e+01   0.0000000e+00
   9.6200000e+01   0.0000000e+00
   9.6700000e+01   0.0000000e+00
   9.7200000e+01   0.0000000e+00
   9.7700000e+01   0.0000000e+00
   9.8200000e+01   0.0000000e+00
   9.8700000e+01   0.0000000e+00
   9.9200000e+01   0.0000000e+00
   9.9700000e+01   0.0000000e+00
   1.0020000e+02   0.0000000e+00
   1.0070000e+02   0.0000000e+00
   1.0120000e+02   0.0000000e+00
   1.0170000e+02   0.0000000e+00
   1.0220000e+02   0.0000000e+00
   1.0270000e+02   0.0000000e+00
   1.0320000e+02   0.0000000e+00
   1.0370000e+02   0.0000000e+00
   1.0420000e+02   0.0000000e+00
   1.0470000e+02   0.0000000e+00
   1.0520000e+02   0.0000000e+00
   1.0570000e+02   0.0000000e+00
   1.0620000e+02   0.0000000e+00
   1.0670000e+02   0.0000000e+00
   1.0720000e+02   0.0000000e+00
   1.0770000e+02   0.0000000e+00
   1.0820000e+02   0.0000000e+00
   1.0870000e+02   0.0000000e+00
   1.0920000e+02   0.0000000e+00
   1.0970000e+02   0.0000000e+00
   1.1020000e+02   0.0000000e+00
   1.1070000e+02   0.0000000e+00
   1.1120000e+02   0.0000000e+00
   1.1170000e+02   0.0000000e+00
   1.1220000e+02   0.0000000e+00
   1.1270000e+02   0.0000000e+00
   1.1320000e+02   0.0000000e+00
   1.1370000e+02   0.0000000e+00
   1.1420000e+02   0.0000000e+00
   1.1470000e+02   0.0000000e+00
   1.1520000e+02   0.0000000e+00
   1.1570000e+02   0.0000000e+00
   1.1620000e+02   0.0000000e+00
   1.1670000e+02   0.0000000e+00
   1.1720000e+02   0.0000000e+00
   1.1770000e+02   0.0000000e+00
   1.1820000e+02   0.0000000e+00
   1.1870000e+02   0.0000000e+00
   1.1920000e+02   0.0000000e+00
   1.1970000e+02   0.0000000e+00
   1.2020000e+02   0.0000000e+00
   1.2070000e+02   0.0000000e+00
   1.2120000e+02   0.0000000e+00
   1.2170000e+02   0.0000000e+00
   1.2220000e+02   0.0000000e+00
   1.2270000e+02   0.0000000e+00
   1.2320000e+02   0.0000000e+00
   1.2370000e+02   0.0000000e+00
   1.2420000e+02   0.0000000e+00
   1.2470000e+02   0.0000000e+00
   1.2520000e+02   0.0000000e+00
   1.2570000e+02   0.0000000e+00
   1.2620000e+02   0.0000000e+00
   1.2670000e+02   0.0000000e+00
   1.2720000e+02   0.0000000e+00
   1.2770000e+02   0.0000000e+00
   1.2820000e+02   0.0000000e+00
   1.2870000e+02   0.0000000e+00
   1.2920000e+02   0.0000000e+00
   1.2970000e+02   0.0000000e+00
   1.3020000e+02   0.0000000e+00
   1.3070000e+02   0.0000000e+00
   1.3120000e+02   0.0000000e+00
   1.3170000e+02   0.0000000e+00
   1.3220000e+02   0.0000000e+00
   1.3270000e+02   0.0000000e+00
   1.3320000e+02   0.0000000e+00
   1.3370000e+02   0.0000000e+00
   1.3420000e+02   0.0000000e+00
   1.3470000e+02   0.0000000e+00
   1.3520000e+02   0.0000000e+00
   1.3570000e+02   0.0000000e+00
   1.3620000e+02   0.0000000e+00
   1.3670000e+02   0.0000000e+00
   1.3720000e+02   0.0000000e+00
   1.3770000e+02   0.0000000e+00
   1.3820000e+02   0.0000000e+00
   1.3870000e+02   0.0000000e+00
   1.3920000e+02   0.0000000e+00
   1.3970000e+02   0.0000000e+00
   1.4020000e+02   0.0000000e+00
   1.4070000e+02   0.0000000e+00
   1.4120000e+02   0.0000000e+00
   1.4170000e+02   0.0000000e+00
   1.4220000e+02   0.0000000e+00
   1.4270000e+02   0.0000000e+00
   1.4320000e+02   0.0000000e+00
   1.4370000e+02   0.0000000e+00
   1.4420000e+02   0.0000000e+00
   1.4470000e+02   0.0000000e+00
   1.4520000e+02   0.0000000e+00
   1.4570000e+02   0.0000000e+00
   1.4620000e+02   0.0000000e+00
   1.4670000e+02   0.0000000e+00
   1.4720000e+02   0.0000000e+00
   1.4770000e+02   0.0000000e+00
   1.4820000e+02   0.0000000e+00
   1.4870000e+02   0.0000000e+00
   1.4920000e+02   0.0000000e+00
   1.4970000e+02   0.0000000e+00
   1.5020000e+02   0.0000000e+00
   1.5070000e+02   0.0000000e+00
   1.5120000e+02   0.0000000e+00
   1.5170000e+02   0.0000000e+00
   1.5220000e+02   0.0000000e+00
   1.5270000e+02   0.0000000e+00
   1.5320000e+02   0.0000000e+00
   1.5370000e+02   0.0000000e+00
   1.5420000e+02   0.0000000e+00
   1.5470000e+02   0.0000000e+00
   1.5520000e+02   0.0000000e+00
   1.5570000e+02   0.0000000e+00
   1.5620000e+02   0.0000000e+00
   1.5670000e+02   0.0000000e+00
   1.5720000e+02   0.0000000e+00
   1.5770000e+02   0.0000000e+00
   1.5820000e+02   0.0000000e+00
   1.5870000e+02   0.0000000e+00
   1.5920000e+02   0.0000000e+00
   1.5970000e+02   0.0000000e+00
   1.6020000e+02   0.0000000e+00
   1.6070000e+02   0.0000000e+00
   1.6120000e+02   0.0000000e+00
   1.6170000e+02   0.0000000e+00
   1.6220000e+02   0.0000000e+00
   1.6270000e+02   0.0000000e+00
   1.6320000e+02   0.0000000e+00
   1.6370000e+02   0.0000000e+00
   1.6420000e+02   0.0000000e+00
   1.6470000e+02   0.0000000e+00
   1.6520000e+02   0.0000000e+00
   1.6570000e+02   0.0000000e+00
   1.6620000e+02   0.0000000e+00
   1.6670000e+02   0.0000000e+00
   1.6720000e+02   0.0000000e+00
   1.6770000e+02   0.0000000e+00
   1.6820000e+02   0.0000000e+00
   1.6870000e+02   0.0000000e+00
   1.6920000e+02   0.0000000e+00
   1.6970000e+02   0.0000000e+00
   1.7020000e+02   0.0000000e+00
   1.7070000e+02   0.0000000e+00
   1.7120000e+02   0.0000000e+00
   1.7170000e+02   0.0000000e+00
   1.7220000e+02   0.0000000e+00
   1.7270000e+02   0.0000000e+00
   1.7320000e+02   0.0000000e+00
   1.7370000e+02   0.0000000e+00
   1.7420000e+02   0.0000000e+00
   1.7470000e+02   0.0000000e+00
   1.7520000e+02   0.0000000e+00
   1.7570000e+02   0.0000000e+00
   1.7620000e+02   0.0000000e+00
   1.7670000e+02   0.0000000e+00
   1.7720000e+02   0.0000000e+00
   1.7770000e+02   0.0000000e+00
   1.7820000e+02   0.0000000e+00
   1.7870000e+02   0.0000000e+00
   1.7920000e+02   0.0000000e+00
   1.7970000e+02   0.0000000e+00
   1.8020000e+02   0.0000000e+00
   1.8070000e+02   0.0000000e+00
   1.8120000e+02   0.0000000e+00
   1.8170000e+02   0.0000000e+00
   1.8220000e+02   0.0000000e+00
   1.8270000e+02   0.0000000e+00
   1.8320000e+02   0.0000000e+00
   1.8370000e+02   0.0000000e+00
   1.8420000e+02   0.0000000e+00
   1.8470000e+02   0.0000000e+00
   1.8520000e+02   0.0000000e+00
   1.8570000e+02   0.0000000e+00
   1.8620000e+02   0.0000000e+00
   1.8670000e+02   0.0000000e+00
   1.8720000e+02   0.0000000e+00
   1.8770000e+02   0.0000000e+00
   1.8820000e+02   0.0000000e+00
   1.8870000e+02   0.0000000e+00
   1.8920000e+02   0.0000000e+00
   1.8970000e+02   0.0000000e+00
   1.9020000e+02   0.0000000e+00
   1.9070000e+02   0.0000000e+00
   1.9120000e+02   0.0000000e+00
   1.9170000e+02   0.0000000e+00
   1.9220000e+02   0.0000000e+00
   1.9270000e+02   0.0000000e+00
   1.9320000e+02   0.0000000e+00
   1.9370000e+02   0.0000000e+00
   1.9420000e+02   0.0000000e+00
   1.9470000e+02   0.0000000e+00
   1.9520000e+02   0.0000000e+00
   1.9570000e+02   0.0000000e+00
   1.9620000e+02   0.0000000e+00
   1.9670000e+02   0.0000000e+00
   1.9720000e+02   0.0000000e+00
   1.9770000e+02   0.0000000e+00
   1.9820000e+02   0.0000000e+00
   1.9870000e+02   0.0000000e+00
   1.9920000e+02   0.0000000e+00
   1.9970000e+02   0.0000000e+00
   2.0020000e+02   0.0000000e+00
   2.0070000e+02   0.0000000e+00
   2.0120000e+02   0.0000000e+00
   2.0170000e+02   0.0000000e+00
   2.0220000e+02   0.0000000e+00
   2.0270000e+02   0.0000000e+00
   2.0320000e+02   0.0000000e+00
   2.0370000e+02   0.0000000e+00
   2.0420000e+02   0.0000000e+00
   2.0470000e+02   0.0000000e+00
   2.0520000e+02   0.0000000e+00
   2.0570000e+02   0.0000000e+00
   2.0620000e+02   0.0000000e+00
   2.0670000e+02   0.0000000e+00
   2.0720000e+02   0.0000000e+00
   2.0770000e+02   0.0000000e+00
   2.0820000e+02   0.0000000e+00
   2.0870000e+02   0.0000000e+00
   2.0920000e+02   0.0000000e+00
   2.0970000e+02   0.0000000e+00
   2.1020000e+02   0.0000000e+00
   2.1070000e+02   0.0000000e+00
   2.1120000e+02   0.0000000e+00
   2.1170000e+02   0.0000000e+00
   2.1220000e+02   0.0000000e+00
   2.1270000e+02   0.0000000e+00
   2.1320000e+02   0.0000000e+00
   2.1370000e+02   0.0000000e+00
   2.1420000e+02   0.0000000e+00
   2.1470000e+02   0.0000000e+00
   2.1520000e+02   0.0000000e+00
   2.1570000e+02   0.0000000e+00
   2.1620000e+02   0.0000000e+00
   2.1670000e+02   0.0000000e+00
   2.1720000e+02   0.0000000e+00
   2.1770000e+02   0.0000000e+00
   2.1820000e+02   0.0000000e+00
   2.1870000e+02   0.0000000e+00
   2.1920000e+02   0.0000000e+00
   2.1970000e+02   0.0000000e+00
   2.2020000e+02   0.0000000e+00
   2.2070000e+02   0.0000000e+00
   2.2120000e+02   0.0000000e+00
   2.2170000e+02   0.0000000e+00
   2.2220000e+02   0.0000000e+00
   2.2270000e+02   0.0000000e+00
   2.2320000e+02   0.0000000e+00
   2.2370000e+02   0.0000000e+00
   2.2420000e+02   0.0000000e+00
   2.2470000e+02   0.0000000e+00
   2.2520000e+02   0.0000000e+00
   2.2570000e+02   0.0000000e+00
   2.2620000e+02   0.0000000e+00
   2.2670000e+02   0.0000000e+00
   2.2720000e+02   0.0000000e+00
   2.2770000e+02   0.0000000e+00
   2.2820000e+02   0.0000000e+00
   2.2870000e+02   0.0000000e+00
   2.2920000e+02   0.0000000e+00
   2.2970000e+02   0.0000000e+00
   2.3020000e+02   0.0000000e+00
   2.3070000e+02   0.0000000e+00
   2.3120000e+02   0.0000000e+00
   2.3170000e+02   0.0000000e+00
   2.3220000e+02   0.0000000e+00
   2.3270000e+02   0.0000000e+00
   2.3320000e+02   0.0000000e+00
   2.3370000e+02   0.0000000e+00
   2.3420000e+02   0.0000000e+00
   2.3470000e+02   0.0000000e+00
   2.3520000e+02   0.0000000e+00
   2.3570000e+02   0.0000000e+00
   2.3620000e+02   0.0000000e+00
   2.3670000e+02   0.0000000e+00
   2.3720000e+02   0.0000000e+00
   2.3770000e+02   0.0000000e+00
   2.3820000e+02   0.0000000e+00
   2.3870000e+02   0.0000000e+00
   2.3920000e+02   0.0000000e+00
   2.3970000e+02   0.0000000e+00
   2.4020000e+02   0.0000000e+00
   2.4070000e+02   0.0000000e+00
   2.4120000e+02   0.0000000e+00
   2.4170000e+02   0.0000000e+00
   2.4220000e+02   0.0000000e+00
   2.4270000e+02   0.0000000e+00
   2.4320000e+02   0.0000000e+00
   2.4370000e+02   0.0000000e+00
   2.4420000e+02   0.0000000e+00
   2.4470000e+02   0.0000000e+00
   2.4520000e+02   0.0000000e+00
   2.4570000e+02   0.0000000e+00
   2.4620000e+02   0.0000000e+00
   2.4670000e+02   0.0000000e+00
   2.4720000e+02   0.0000000e+00
   2.4770000e+02   0.0000000e+00
   2.4820000e+02   0.0000000e+00
   2.4870000e+02   0.0000000e+00
   2.4920000e+02   0.0000000e+00
   2.4970000e+02   0.0000000e+00
   2.5020000e+02   0.0000000e+00
   2.5070000e+02   0.0000000e+00
   2.5120000e+02   0.0000000e+00
   2.5170000e+02   0.0000000e+00
   2.5220000e+02   0.0000000e+00
   2.5270000e+02   0.0000000e+00
   2.5320000e+02   0.0000000e+00
   2.5370000e+02   0.0000000e+00
   2.5420000e+02   0.0000000e+00
   2.5470000e+02   0.0000000e+00
   2.5520000e+02   0.0000000e+00
   2.5570000e+02   0.0000000e+00
   2.5620000e+02   0.0000000e+00
   2.5670000e+02   0.0000000e+00
   2.5720000e+02   0.0000000e+00
   2.5770000e+02   0.0000000e+00
   2.5820000e+02   0.0000000e+00
   2.5870000e+02   0.0000000e+00
   2.5920000e+02   0.0000000e+00
   2.5970000e+02   0.0000000e+00
   2.6020000e+02   0.0000000e+00
   2.6070000e+02   0.0000000e+00
   2.6120000e+02   0.0000000e+00
   2.6170000e+02   0.0000000e+00
   2.6220000e+02   0.0000000e+00
   2.6270000e+02   0.0000000e+00
   2.6320000e+02   0.0000000e+00
   2.6370000e+02   0.0000000e+00
   2.6420000e+02   0.0000000e+00
   2.6470000e+02   0.0000000e+00
   2.6520000e+02   0.0000000e+00
   2.6570000e+02   0.0000000e+00
   2.6620000e+02  1.0115033e-315
   2.6670000e+02  1.5303343e-285
   2.6720000e+02  6.5884647e-257
   2.6770000e+02  8.0727469e-230
   2.6820000e+02  2.8156855e-204
   2.6870000e+02  2.7963849e-180
   2.6920000e+02  7.9111360e-158
   2.6970000e+02  6.3792415e-137
   2.7020000e+02  1.4674546e-117
   2.7070000e+02  9.6422683e-100
   2.7120000e+02   1.8131520e-83
   2.7170000e+02   9.7852047e-69
   2.7220000e+02   1.5223117e-55
   2.7270000e+02   6.8754444e-44
   2.7320000e+02   9.1222766e-34
   2.7370000e+02   3.6318849e-25
   2.7420000e+02   4.5237506e-18
   2.7470000e+02   1.9318470e-12
   2.7520000e+02   3.5225187e-08
   2.7570000e+02   4.4062982e-05
   2.7620000e+02   6.8213655e-03
   2.7670000e+02   1.6646152e-01
   2.7720000e+02   5.8127556e-01
   2.7770000e+02   2.5560544e-01
   2.7820000e+02   2.4440368e-01
   2.7870000e+02   2.4213449e-02
   2.7920000e+02   3.5250609e-04
   2.7970000e+02   7.3331605e-07
   2.8020000e+02   1.3622796e-10
   2.8070000e+02   1.2758026e-15
   2.8120000e+02   4.3967013e-22
   2.8170000e+02   4.8850212e-30
   2.8220000e+02   1.6520232e-39
   2.8270000e+02   1.6535877e-50
   2.8320000e+02   4.8257325e-63
   2.8370000e+02   4.1676689e-60
   2.8420000e+02   5.5084777e-48
   2.8470000e+02   2.1296419e-37
   2.8520000e+02   2.4511828e-28
   2.8570000e+02   8.6862196e-21
   2.8620000e+02   1.0177030e-14
   2.8670000e+02   4.6632151e-10
   2.8720000e+02   1.2334263e-06
   2.8770000e+02   3.4638103e-04
   2.8820000e+02   1.5256266e-02
   2.8870000e+02   1.1292769e-01
   2.8920000e+02   1.3070711e-01
   2.8970000e+02   1.9354844e-01
   2.9020000e+02   9.0488363e-01
   2.9070000e+02   9.5362151e-01
   2.9120000e+02   4.5839936e-01
   2.9170000e+02   1.9334296e-01
   2.9220000e+02   1.1162164e-02
   2.9270000e+02   9.1400446e-02
   2.9320000e+02   2.6860463e-01
   2.9370000e+02   1.3278888e-01
   2.9420000e+02   1.5964486e-02
   2.9470000e+02   3.7867301e-01
   2.9520000e+02   9.6156722e-01
   2.9570000e+02   1.1560438e+00
   2.9620000e+02   1.5013913e+00
   2.9670000e+02   3.3866853e-01
   2.9720000e+02   1.2850730e-02
   2.9770000e+02   7.9377082e-05
   2.9820000e+02   1.2029072e-04
   2.9870000e+02   1.1533470e-02
   2.9920000e+02   1.8390280e-01
   2.9970000e+02   4.9447723e-01
   3.0020000e+02   2.2342803e-01
   3.0070000e+02   4.3891403e-02
   3.0120000e+02   3.6986301e-01
   3.0170000e+02   4.3283111e-01
   3.0220000e+02   1.1784577e-01
   3.0270000e+02   3.3879549e-01
   3.0320000e+02   1.3359664e-01
   3.0370000e+02   1.4103784e-01
   3.0420000e+02   9.0714752e-02
   3.0470000e+02   2.3130160e-01
   3.0520000e+02   1.3988984e-01
   3.0570000e+02   1.1800281e-01
   3.0620000e+02   6.1324582e-01
   3.0670000e+02   2.4232299e-01
   3.0720000e+02   1.4030036e-02
   3.0770000e+02   1.3132650e-04
   3.0820000e+02   1.6685254e-07
   3.0870000e+02   1.8962676e-11
   3.0920000e+02   9.0368444e-08
   3.0970000e+02   6.4782275e-05
   3.1020000e+02   6.4400415e-03
   3.1070000e+02   1.0631721e-01
   3.1120000e+02   2.9835135e-01
   3.1170000e+02   2.3367784e-01
   3.1220000e+02   2.3106555e-01
   3.1270000e+02   4.1623153e-01
   3.1320000e+02   5.4502803e-01
   3.1370000e+02   6.9723483e-01
   3.1420000e+02   5.2587480e-01
   3.1470000e+02   3.6012434e-01
   3.1520000e+02   2.1604167e-01
   3.1570000e+02   1.6705353e-01
   3.1620000e+02   3.2405085e-01
   3.1670000e+02   1.8911234e-01
   3.1720000e+02   2.2068436e-01
   3.1770000e+02   3.8338897e-01
   3.1820000e+02   1.2395875e-01
   3.1870000e+02   1.2102119e-01
   3.1920000e+02   2.3123797e-01
   3.1970000e+02   1.8949562e-01
   3.2020000e+02   3.7848356e-01
   3.2070000e+02   1.0808215e-01
   3.2120000e+02   7.6258750e-02
   3.2170000e+02   3.2524296e-01
   3.2220000e+02   2.6690789e-01
   3.2270000e+02   4.7265833e-01
   3.2320000e+02   7.0709652e-01
   3.2370000e+02   3.5049673e-01
   3.2420000e+02   5.6161463e-01
   3.2470000e+02   8.9702408e-01
   3.2520000e+02   2.3574336e-01
   3.2570000e+02   1.7676439e-01
   3.2620000e+02   5.8092816e-01
   3.2670000e+02   5.7305576e-01
   3.2720000e+02   4.0595264e-01
   3.2770000e+02   8.8212591e-02
   3.2820000e+02   3.4303506e-03
   3.2870000e+02   2.1892029e-05
   3.2920000e+02   4.5676707e-08
   3.2970000e+02   4.0578426e-05
   3.3020000e+02   4.5056918e-03
   3.3070000e+02   8.3007673e-02
   3.3120000e+02   2.6638052e-01
   3.3170000e+02   2.6121860e-01
   3.3220000e+02   2.2679753e-01
   3.3270000e+02   2.4183998e-01
   3.3320000e+02   2.0435967e-01
   3.3370000e+02   2.2555977e-02
   3.3420000e+02   3.8417347e-02
   3.3470000e+02   1.9261250e-01
   3.3520000e+02   2.1195796e-01
   3.3570000e+02   1.1283028e-01
   3.3620000e+02   1.0545085e-02
   3.3670000e+02   7.1208173e-02
   3.3720000e+02   3.0144120e-01
   3.3770000e+02   2.0756586e-01
   3.3820000e+02   7.7279729e-02
   3.3870000e+02   2.3218211e-01
   3.3920000e+02   8.9677314e-02
   3.3970000e+02   5.8573224e-03
   3.4020000e+02   7.5262945e-03
   3.4070000e+02   1.6942531e-01
   3.4120000e+02   6.4822706e-01
   3.4170000e+02   6.2396024e-01
   3.4220000e+02   3.0472995e-01
   3.4270000e+02   3.2096466e-02
   3.4320000e+02   1.0322763e-03
   3.4370000e+02   2.5884579e-02
   3.4420000e+02   2.8204832e-01
   3.4470000e+02   7.9191254e-01
   3.4520000e+02   7.0562597e-01
   3.4570000e+02   2.0683996e-01
   3.4620000e+02   2.4228864e-01
   3.4670000e+02   2.1176272e-01
   3.4720000e+02   1.5268188e-01
   3.4770000e+02   1.8302259e-02
   3.4820000e+02   1.2942152e-01
   3.4870000e+02   2.1491931e-01
   3.4920000e+02   3.9360126e-01
   3.4970000e+02   3.8970140e-01
   3.5020000e+02   1.4221506e-01
   3.5070000e+02   1.2459111e-01
   3.5120000e+02   1.3706067e-01
   3.5170000e+02   2.0890301e-01
   3.5220000e+02   1.3821035e-01
   3.5270000e+02   1.3729582e-01
   3.5320000e+02   4.1651049e-01
   3.5370000e+02   2.6020445e-01
   3.5420000e+02   5.4569891e-03
   3.5470000e+02   2.3498326e-01
   3.5520000e+02   7.3096170e-01
   3.5570000e+02   4.2506346e-01
   3.5620000e+02   1.5629544e-01
   3.5670000e+02   1.0229547e-01
   3.5720000e+02   1.7758048e-01
   3.5770000e+02   1.5913061e-01
   3.5820000e+02   2.5219736e-01
   3.5870000e+02   6.6825252e-02
   3.5920000e+02   2.7289595e-03
   3.5970000e+02   1.5957107e-03
   3.6020000e+02   4.1553463e-02
   3.6070000e+02   2.2162254e-01
   3.6120000e+02   3.4196930e-01
   3.6170000e+02   1.6263890e-01
   3.6220000e+02   3.7215179e-02
   3.6270000e+02   7.0934863e-02
   3.6320000e+02   1.9724158e-02
   3.6370000e+02   2.3118900e-03
   3.6420000e+02   5.1897159e-02
   3.6470000e+02   2.4073335e-01
   3.6520000e+02   3.8445713e-01
   3.6570000e+02   3.9382323e-01
   3.6620000e+02   2.3558407e-01
   3.6670000e+02   6.0185125e-01
   3.6720000e+02   3.6110844e-01
   3.6770000e+02   3.6473526e-02
   3.6820000e+02   2.0980385e-02
   3.6870000e+02   3.8630516e-02
   3.6920000e+02   1.4881822e-02
   3.6970000e+02   6.3302235e-02
   3.7020000e+02   1.6772594e-01
   3.7070000e+02   9.0535051e-02
   3.7120000e+02   2.1485649e-01
   3.7170000e+02   2.5971632e-01
   3.7220000e+02   1.4314392e-01
   3.7270000e+02   2.3861738e-01
   3.7320000e+02   1.0979005e-01
   3.7370000e+02   1.7235327e-01
   3.7420000e+02   3.3334998e-01
   3.7470000e+02   1.9579395e-01
   3.7520000e+02   8.2039970e-02
   3.7570000e+02   1.9976570e-01
   3.7620000e+02   2.9236717e-01
   3.7670000e+02   5.9414432e-02
   3.7720000e+02   1.4414715e-01
   3.7770000e+02   1.4787674e-01
   3.7820000e+02   4.9674871e-02
   3.7870000e+02   1.0101130e-01
   3.7920000e+02   3.7442240e-01
   3.7970000e+02   3.1853917e-01
   3.8020000e+02   7.0430713e-02
   3.8070000e+02   1.2102957e-01
   3.8120000e+02   1.3445373e-01
   3.8170000e+02   2.9229298e-02
   3.8220000e+02   1.5913539e-02
   3.8270000e+02   7.0367883e-02
   3.8320000e+02   9.6873645e-02
   3.8370000e+02   3.4925859e-02
   3.8420000e+02   3.1071535e-02
   3.8470000e+02   3.0310747e-02
   3.8520000e+02   2.9640886e-02
   3.8570000e+02   5.1868373e-03
   3.8620000e+02   1.5295318e-04
   3.8670000e+02   9.7379112e-07
   3.8720000e+02   1.0820562e-04
   3.8770000e+02   6.0542527e-03
   3.8820000e+02   5.6870339e-02
   3.8870000e+02   9.0086135e-02
   3.8920000e+02   2.3732684e-02
   3.8970000e+02   2.5716222e-02
   3.9020000e+02   9.2651196e-03
   3.9070000e+02   1.1040819e-01
   3.9120000e+02   1.6296650e-01
   3.9170000e+02   1.4028614e-01
   3.9220000e+02   1.5149746e-01
   3.9270000e+02   2.1649134e-02
   3.9320000e+02   2.4113550e-02
   3.9370000e+02   1.1429248e-01
   3.9420000e+02   1.5203188e-01
   3.9470000e+02   2.6031199e-01
   3.9520000e+02   3.5303117e-01
   3.9570000e+02   3.3772011e-01
   3.9620000e+02   2.3219736e-01
   3.9670000e+02   1.0587337e-01
   3.9720000e+02   2.0587146e-01
   3.9770000e+02   1.4637008e-01
   3.9820000e+02   9.3279698e-02
   3.9870000e+02   1.8951230e-01
   3.9920000e+02   1.2978677e-01
   3.9970000e+02   6.9365081e-03
   4.0020000e+02   8.6533625e-02
   4.0070000e+02   1.8673419e-01
   4.0120000e+02   3.9943582e-01
   4.0170000e+02   2.4051693e-01
   4.0220000e+02   3.2757353e-02
   4.0270000e+02   7.2709869e-02
   4.0320000e+02   3.4111216e-02
   4.0370000e+02   8.4560755e-02
   4.0420000e+02   4.6790133e-02
   4.0470000e+02   1.1756980e-02
   4.0520000e+02   1.5075016e-01
   4.0570000e+02   2.4950694e-01
   4.0620000e+02   7.1843495e-02
   4.0670000e+02   4.2234233e-02
   4.0720000e+02   1.2413481e-01
   4.0770000e+02   3.1110439e-01
   4.0820000e+02   3.1873825e-01
   4.0870000e+02   1.2442078e-01
   4.0920000e+02   3.8973484e-02
   4.0970000e+02   8.3484366e-03
   4.1020000e+02   9.2300607e-03
   4.1070000e+02   5.7031472e-02
   4.1120000e+02   1.1149213e-01
   4.1170000e+02   1.2917736e-01
   4.1220000e+02   3.7151152e-02
   4.1270000e+02   1.8000436e-02
   4.1320000e+02   9.3499085e-02
   4.1370000e+02   1.6525264e-01
   4.1420000e+02   9.7370161e-02
   4.1470000e+02   8.2797592e-02
   4.1520000e+02   8.5592587e-02
   4.1570000e+02   1.5255959e-02
   4.1620000e+02   5.1610500e-04
   4.1670000e+02   2.4445527e-03
   4.1720000e+02   1.5178138e-02
   4.1770000e+02   1.5912040e-02
   4.1820000e+02   3.6063878e-03
   4.1870000e+02   2.5823935e-02
   4.1920000e+02   7.2051508e-02
   4.1970000e+02   5.0153236e-02
   4.2020000e+02   1.0923117e-01
   4.2070000e+02   4.6180188e-02
   4.2120000e+02   6.1572496e-03
   4.2170000e+02   1.5423422e-04
   4.2220000e+02   6.6192948e-07
   4.2270000e+02   6.3691808e-05
   4.2320000e+02   4.7401771e-03
   4.2370000e+02   5.8977372e-02
   4.2420000e+02   1.2296531e-01
   4.2470000e+02   4.6436128e-02
   4.2520000e+02   1.3265559e-02
   4.2570000e+02   1.2556284e-01
   4.2620000e+02   9.5036777e-02
   4.2670000e+02   6.1752284e-02
   4.2720000e+02   6.3370700e-02
   4.2770000e+02   7.8640940e-02
   4.2820000e+02   4.2777745e-02
   4.2870000e+02   5.2319191e-02
   4.2920000e+02   1.5125666e-01
   4.2970000e+02   2.0578355e-01
   4.3020000e+02   1.7828841e-01
   4.3070000e+02   3.9262171e-02
   4.3120000e+02   6.4380327e-02
   4.3170000e+02   5.2756182e-02
   4.3220000e+02   4.6613558e-02
   4.3270000e+02   2.8347814e-02
   4.3320000e+02   1.1574960e-02
   4.3370000e+02   4.5292065e-02
   4.3420000e+02   3.3427262e-02
   4.3470000e+02   9.9616463e-02
   4.3520000e+02   1.0244208e-01
   4.3570000e+02   8.3812307e-02
   4.3620000e+02   1.0006807e-01
   4.3670000e+02   5.4901871e-02
   4.3720000e+02   9.4075014e-03
   4.3770000e+02   5.3066062e-02
   4.3820000e+02   5.6056201e-02
   4.3870000e+02   9.6717002e-03
   4.3920000e+02   2.8127151e-04
   4.3970000e+02   1.4160889e-03
   4.4020000e+02   2.0038829e-02
   4.4070000e+02   4.7820523e-02
   4.4120000e+02   1.9248049e-02
   4.4170000e+02   1.4265118e-03
   4.4220000e+02   4.6628387e-03
   4.4270000e+02   2.6767906e-02
   4.4320000e+02   3.5166233e-02
   4.4370000e+02   1.5666731e-01
   4.4420000e+02   7.8810776e-02
   4.4470000e+02   8.1955386e-03
   4.4520000e+02   1.5365045e-02
   4.4570000e+02   4.4191769e-02
   4.4620000e+02   5.2746948e-02
   4.4670000e+02   1.7502634e-02
   4.4720000e+02   9.3574087e-03
   4.4770000e+02   1.9162809e-02
   4.4820000e+02   1.9697165e-02
   4.4870000e+02   6.7792310e-02
   4.4920000e+02   6.5679621e-02
   4.4970000e+02   2.5923636e-02
   4.5020000e+02   3.4806873e-03
   4.5070000e+02   2.4328434e-02
   4.5120000e+02   6.5195326e-02
   4.5170000e+02   2.4915557e-02
   4.5220000e+02   3.9561600e-02
   4.5270000e+02   9.7871280e-02
   4.5320000e+02   7.4187435e-02
   4.5370000e+02   3.9987743e-02
   4.5420000e+02   8.8898349e-03
   4.5470000e+02   9.9323994e-02
   4.5520000e+02   8.6706116e-02
   4.5570000e+02   3.4293215e-02
   4.5620000e+02   5.9707304e-02
   4.5670000e+02   5.8777668e-02
   4.5720000e+02   1.2341292e-01
   4.5770000e+02   1.7525150e-01
   4.5820000e+02   2.0285916e-01
   4.5870000e+02   1.5190232e-01
   4.5920000e+02   4.3421746e-02
   4.5970000e+02   2.5776431e-02
   4.6020000e+02   1.3643207e-02
   4.6070000e+02   7.4070239e-04
   4.6120000e+02   1.6856312e-02
   4.6170000e+02   6.7340623e-02
   4.6220000e+02   5.0114530e-02
   4.6270000e+02   4.5386921e-02
   4.6320000e+02   6.3371314e-03
   4.6370000e+02   1.3446455e-04
   4.6420000e+02   1.3898982e-03
   4.6470000e+02   2.1410063e-02
   4.6520000e+02   5.5694360e-02
   4.6570000e+02   3.0321909e-02
   4.6620000e+02   3.5162551e-02
   4.6670000e+02   9.0706716e-02
   4.6720000e+02   1.0767553e-01
   4.6770000e+02   6.9021260e-02
   4.6820000e+02   3.8555054e-02
   4.6870000e+02   2.7734147e-02
   4.6920000e+02   2.1675028e-02
   4.6970000e+02   3.7124198e-02
   4.7020000e+02   1.4316469e-02
   4.7070000e+02   1.2546080e-02
   4.7120000e+02   3.7126521e-02
   4.7170000e+02   7.5054894e-02
   4.7220000e+02   1.0552490e-01
   4.7270000e+02   5.2577634e-02
   4.7320000e+02   2.7576321e-02
   4.7370000e+02   1.9541481e-02
   4.7420000e+02   4.5914218e-02
   4.7470000e+02   2.0568905e-02
   4.7520000e+02   7.0058586e-03
   4.7570000e+02   1.9112050e-02
   4.7620000e+02   1.9392773e-02
   4.7670000e+02   1.2297007e-02
   4.7720000e+02   5.3107095e-02
   4.7770000e+02   1.0105251e-01
   4.7820000e+02   6.6583600e-02
   4.7870000e+02   7.6069402e-02
   4.7920000e+02   6.8039424e-02
   4.7970000e+02   1.4377755e-02
   4.8020000e+02   1.1834523e-02
   4.8070000e+02   2.0734489e-02
   4.8120000e+02   3.0394342e-02
   4.8170000e+02   7.3698282e-03
   4.8220000e+02   6.4455464e-04
   4.8270000e+02   1.7109759e-02
   4.8320000e+02   5.2305213e-02
   4.8370000e+02   1.5864351e-02
   4.8420000e+02   4.1601034e-02
   4.8470000e+02   5.2228433e-02
   4.8520000e+02   1.8385907e-02
   4.8570000e+02   3.5496702e-02
   4.8620000e+02   4.4412374e-02
   4.8670000e+02   7.1375117e-02
   4.8720000e+02   4.2786080e-03
   4.8770000e+02   1.4128662e-02
   4.8820000e+02   1.6776403e-02
   4.8870000e+02   2.9697514e-02
   4.8920000e+02   3.2872485e-02
   4.8970000e+02   2.4462768e-02
   4.9020000e+02   4.8499311e-02
   4.9070000e+02   4.0753259e-02
   4.9120000e+02   1.7306490e-02
   4.9170000e+02   1.3818713e-02
   4.9220000e+02   4.5913908e-02
   4.9270000e+02   9.0648202e-02
   4.9320000e+02   4.8850959e-02
   4.9370000e+02   2.2261065e-02
   4.9420000e+02   2.6861324e-02
   4.9470000e+02   1.3193958e-02
   4.9520000e+02   2.8396289e-02
   4.9570000e+02   1.4578614e-02
   4.9620000e+02   4.6952049e-02
   4.9670000e+02   8.8511952e-02
   4.9720000e+02   5.9129259e-02
   4.9770000e+02   4.9573304e-02
   4.9820000e+02   3.0300005e-02
   4.9870000e+02   2.9140559e-03
   4.9920000e+02   2.6705014e-02
   4.9970000e+02   5.1154614e-02
   5.0020000e+02   4.5666610e-02
   5.0070000e+02   3.4238381e-02
   5.0120000e+02   1.1644161e-02
   5.0170000e+02   2.9024915e-02
   5.0220000e+02   6.0425995e-02
   5.0270000e+02   3.2957830e-02
   5.0320000e+02   1.7422988e-02
   5.0370000e+02   3.6330821e-02
   5.0420000e+02   3.2011320e-02
   5.0470000e+02   3.5626187e-02
   5.0520000e+02   4.0647808e-02
   5.0570000e+02   7.3079977e-03
   5.0620000e+02   1.4196719e-02
   5.0670000e+02   3.0603045e-02
   5.0720000e+02   2.3314168e-02
   5.0770000e+02   2.2365989e-02
   5.0820000e+02   7.5792642e-03
   5.0870000e+02   2.0282964e-02
   5.0920000e+02   2.1550623e-02
   5.0970000e+02   4.3234786e-03
   5.1020000e+02   6.7563247e-03
   5.1070000e+02   1.4706848e-02
   5.1120000e+02   1.7890364e-02
   5.1170000e+02   4.0330819e-02
   5.1220000e+02   4.7971397e-02
   5.1270000e+02   3.7457649e-02
   5.1320000e+02   2.9968428e-02
   5.1370000e+02   1.8334117e-02
   5.1420000e+02   9.3580886e-03
   5.1470000e+02   3.2049781e-03
   5.1520000e+02   2.2191751e-02
   5.1570000e+02   3.3037439e-02
   5.1620000e+02   1.0010673e-02
   5.1670000e+02   2.1779581e-02
   5.1720000e+02   1.5712737e-02
   5.1770000e+02   9.4444772e-03
   5.1820000e+02   2.5029582e-02
   5.1870000e+02   1.5709819e-02
   5.1920000e+02   1.7216959e-02
   5.1970000e+02   5.4926685e-02
   5.2020000e+02   3.5639635e-02
   5.2070000e+02   5.9449715e-03
   5.2120000e+02   8.4181154e-03
   5.2170000e+02   2.2256555e-02
   5.2220000e+02   1.8091434e-02
   5.2270000e+02   2.9974661e-02
   5.2320000e+02   2.6751173e-02
   5.2370000e+02   2.1835741e-02
   5.2420000e+02   4.0820747e-02
   5.2470000e+02   1.2201197e-02
   5.2520000e+02   6.1540889e-04
   5.2570000e+02   7.2825114e-06
   5.2620000e+02   2.3787637e-04
   5.2670000e+02   3.8750184e-03
   5.2720000e+02   1.4387381e-02
   5.2770000e+02   1.1762184e-02
   5.2820000e+02   1.1906627e-02
   5.2870000e+02   8.1163750e-03
   5.2920000e+02   4.9879553e-02
   5.2970000e+02   2.7250451e-02
   5.3020000e+02   1.3372540e-02
   5.3070000e+02   1.2273831e-02
   5.3120000e+02   2.0329756e-03
   5.3170000e+02   5.5903513e-05
   5.3220000e+02   3.1383912e-05
   5.3270000e+02   1.4330943e-03
   5.3320000e+02   1.1000050e-02
   5.3370000e+02   1.4360361e-02
   5.3420000e+02   3.2736021e-03
   5.3470000e+02   3.5423783e-03
   5.3520000e+02   6.3809641e-03
   5.3570000e+02   1.8907048e-03
   5.3620000e+02   2.4590825e-03
   5.3670000e+02   1.7316012e-02
   5.3720000e+02   2.4192294e-02
   5.3770000e+02   5.5456567e-03
   5.3820000e+02   3.7567798e-03
   5.3870000e+02   4.8589059e-03
   5.3920000e+02   8.7044010e-03
   5.3970000e+02   1.3523189e-02
   5.4020000e+02   3.6139272e-02
   5.4070000e+02   1.3699212e-02
   5.4120000e+02   1.3769777e-02
   5.4170000e+02   3.0864843e-03
   5.4220000e+02   1.6985308e-02
   5.4270000e+02   1.9065334e-02
   5.4320000e+02   3.5033843e-03
   5.4370000e+02   1.0926183e-04
   5.4420000e+02   1.4934228e-04
   5.4470000e+02   4.3079125e-03
   5.4520000e+02   2.4812433e-02
   5.4570000e+02   3.5789285e-02
   5.4620000e+02   1.3442769e-02
   5.4670000e+02   1.4647319e-02
   5.4720000e+02   1.4635459e-02
   5.4770000e+02   1.5663605e-02
   5.4820000e+02   5.3399897e-03
   5.4870000e+02   1.1397081e-02
   5.4920000e+02   7.4902729e-03
   5.4970000e+02   5.5536340e-03
   5.5020000e+02   2.0199582e-03
   5.5070000e+02   1.6474469e-02
   5.5120000e+02   1.3961948e-02
   5.5170000e+02   1.9927382e-02
   5.5220000e+02   1.7544535e-02
   5.5270000e+02   1.4819035e-02
   5.5320000e+02   1.5664572e-02
   5.5370000e+02   5.5085640e-03
   5.5420000e+02   4.5718114e-04
   5.5470000e+02   4.8585122e-04
   5.5520000e+02   4.9207641e-04
   5.5570000e+02   7.1548339e-03
   5.5620000e+02   1.7758301e-02
   5.5670000e+02   7.4340590e-03
   5.5720000e+02   5.2622524e-04
   5.5770000e+02   1.9824877e-04
   5.5820000e+02   2.9089568e-03
   5.5870000e+02   9.4675914e-03
   5.5920000e+02   2.0580423e-02
   5.5970000e+02   1.4963121e-02
   5.6020000e+02   2.1895604e-03
   5.6070000e+02   5.2925717e-05
   5.6120000e+02   1.7654428e-04
   5.6170000e+02   2.5909779e-03
   5.6220000e+02   7.3599748e-03
   5.6270000e+02   1.9026327e-03
   5.6320000e+02   2.3397206e-02
   5.6370000e+02   2.1234074e-02
   5.6420000e+02   1.2979835e-02
   5.6470000e+02   3.8697055e-03
   5.6520000e+02   3.1209784e-03
   5.6570000e+02   9.0512166e-03
   5.6620000e+02   7.7315844e-04
   5.6670000e+02   7.5035822e-03
   5.6720000e+02   1.6096982e-02
   5.6770000e+02   1.2663999e-02
   5.6820000e+02   5.5840627e-03
   5.6870000e+02   6.8778010e-03
   5.6920000e+02   1.2326848e-02
   5.6970000e+02   8.2990781e-03
   5.7020000e+02   8.0703062e-03
   5.7070000e+02   8.7694675e-03
   5.7120000e+02   5.9661613e-03
   5.7170000e+02   4.6615930e-03
   5.7220000e+02   7.9700561e-04
   5.7270000e+02   6.9349383e-03
   5.7320000e+02   7.9893947e-03
   5.7370000e+02   1.1722158e-02
   5.7420000e+02   1.7979289e-02
   5.7470000e+02   1.8915702e-02
   5.7520000e+02   1.1511598e-02
   5.7570000e+02   6.8300320e-03
   5.7620000e+02   7.7491259e-03
   5.7670000e+02   1.1271050e-02
   5.7720000e+02   1.0200120e-03
   5.7770000e+02   2.2930901e-03
   5.7820000e+02   1.1748506e-02
   5.7870000e+02   1.1905861e-02
   5.7920000e+02   4.5470855e-03
   5.7970000e+02   2.3206051e-03
   5.8020000e+02   7.1801905e-03
   5.8070000e+02   1.0677238e-02
   5.8120000e+02   4.3992285e-03
   5.8170000e+02   2.8741416e-03
   5.8220000e+02   5.3599241e-03
   5.8270000e+02   9.0301844e-03
   5.8320000e+02   8.4019655e-03
   5.8370000e+02   1.2137808e-03
   5.8420000e+02   7.5205520e-03
   5.8470000e+02   1.0018333e-02
   5.8520000e+02   5.0420576e-03
   5.8570000e+02   2.8999636e-03
   5.8620000e+02   4.2585663e-04
   5.8670000e+02   3.2842656e-05
   5.8720000e+02   1.2889481e-03
   5.8770000e+02   6.5442304e-03
   5.8820000e+02   5.5119143e-03
   5.8870000e+02   1.8190212e-03
   5.8920000e+02   5.6246021e-03
   5.8970000e+02   2.8444525e-03
   5.9020000e+02   6.3670391e-03
   5.9070000e+02   1.4996698e-02
   5.9120000e+02   7.7290514e-03
   5.9170000e+02   2.6386273e-03
   5.9220000e+02   2.3759361e-03
   5.9270000e+02   2.4401456e-03
   5.9320000e+02   4.4698003e-03
   5.9370000e+02   1.5355429e-03
   5.9420000e+02   8.9043699e-05
   5.9470000e+02   8.5728655e-07
   5.9520000e+02   1.1344905e-09
   5.9570000e+02   1.1858620e-13
   5.9620000e+02   3.0531692e-15
   5.9670000e+02   6.7721536e-11
   5.9720000e+02   9.5385389e-08
   5.9770000e+02   1.5205841e-05
   5.9820000e+02   3.3139530e-04
   5.9870000e+02   6.6218610e-04
   5.9920000e+02   6.4673774e-04
   5.9970000e+02   4.6792162e-03
   6.0020000e+02   1.3846112e-02
   6.0070000e+02   9.5277759e-03
   6.0120000e+02   8.6819929e-03
   6.0170000e+02   1.3118856e-02
   6.0220000e+02   1.1177668e-02
   6.0270000e+02   5.0025321e-03
   6.0320000e+02   6.7190286e-05
   6.0370000e+02   4.8154997e-03
   6.0420000e+02   8.5327508e-03
   6.0470000e+02   9.0376806e-03
   6.0520000e+02   1.1516620e-02
   6.0570000e+02   6.5049472e-03
   6.0620000e+02   2.7537957e-03
   6.0670000e+02   4.2078434e-03
   6.0720000e+02   1.5734834e-03
   6.0770000e+02   4.2239974e-03
   6.0820000e+02   1.0422732e-02
   6.0870000e+02   5.2010921e-03
   6.0920000e+02   2.4450516e-03
   6.0970000e+02   1.2886384e-03
   6.1020000e+02   2.8541570e-03
   6.1070000e+02   5.9046587e-03
   6.1120000e+02   3.7764431e-03
   6.1170000e+02   3.0712625e-03
   6.1220000e+02   4.0237837e-03
   6.1270000e+02   6.2668677e-03
   6.1320000e+02   5.4562743e-03
   6.1370000e+02   9.9386167e-04
   6.1420000e+02   1.5257908e-03
   6.1470000e+02   1.5895869e-03
   6.1520000e+02   1.0794083e-02
   6.1570000e+02   8.6456355e-03
   6.1620000e+02   1.2828282e-03
   6.1670000e+02   2.3219141e-04
   6.1720000e+02   1.8245895e-03
   6.1770000e+02   2.5523574e-03
   6.1820000e+02   1.7254564e-03
   6.1870000e+02   5.5424250e-03
   6.1920000e+02   3.6072288e-03
   6.1970000e+02   4.2033636e-03
   6.2020000e+02   3.8335006e-03
   6.2070000e+02   2.4994586e-03
   6.2120000e+02   2.1935662e-03
   6.2170000e+02   4.3993120e-03
   6.2220000e+02   4.8362260e-03
   6.2270000e+02   2.7934265e-03
   6.2320000e+02   8.5447677e-03
   6.2370000e+02   5.3145732e-03
   6.2420000e+02   2.5770856e-03
   6.2470000e+02   7.9621339e-03
   6.2520000e+02   5.4294228e-03
   6.2570000e+02   1.8293490e-03
   6.2620000e+02   4.3385622e-03
   6.2670000e+02   7.9384117e-03
   6.2720000e+02   2.7360017e-03
   6.2770000e+02   1.7169923e-04
   6.2820000e+02   7.0688387e-05
   6.2870000e+02   1.3397352e-03
   6.2920000e+02   4.3201973e-03
   6.2970000e+02   2.3491100e-03
   6.3020000e+02   1.6615924e-04
   6.3070000e+02   7.7728756e-04
   6.3120000e+02   1.9505991e-03
   6.3170000e+02   8.2228872e-04
   6.3220000e+02   6.1116054e-05
   6.3270000e+02   9.1670534e-05
   6.3320000e+02   5.1265726e-04
   6.3370000e+02   6.2173968e-04
   6.3420000e+02   2.0901691e-03
   6.3470000e+02   4.8698453e-03
   6.3520000e+02   2.0594953e-03
   6.3570000e+02   1.5809182e-03
   6.3620000e+02   1.5685284e-03
   6.3670000e+02   2.6616978e-04
   6.3720000e+02   7.6141038e-06
   6.3770000e+02   7.5369430e-06
   6.3820000e+02   2.9548914e-04
   6.3870000e+02   1.9592006e-03
   6.3920000e+02   2.5142624e-03
   6.3970000e+02   3.1092753e-03
   6.4020000e+02   3.5985403e-03
   6.4070000e+02   1.0810774e-03
   6.4120000e+02   5.9636611e-04
   6.4170000e+02   1.5716444e-03
   6.4220000e+02   1.7187555e-03
   6.4270000e+02   2.9908442e-03
   6.4320000e+02   4.0506921e-03
   6.4370000e+02   2.7770958e-03
   6.4420000e+02   1.0184621e-03
   6.4470000e+02   1.9480890e-03
   6.4520000e+02   8.1991920e-04
   6.4570000e+02   3.3196510e-05
   6.4620000e+02   8.3517196e-04
   6.4670000e+02   2.5435200e-03
   6.4720000e+02   3.0236961e-03
   6.4770000e+02   2.6480493e-03
   6.4820000e+02   7.1693279e-04
   6.4870000e+02   2.4897177e-03
   6.4920000e+02   2.8284781e-03
   6.4970000e+02   4.1827210e-03
   6.5020000e+02   3.3579416e-03
   6.5070000e+02   5.9422020e-04
   6.5120000e+02   2.3020183e-05
   6.5170000e+02   2.2585641e-04
   6.5220000e+02   1.1394207e-03
   6.5270000e+02   9.4268458e-04
   6.5320000e+02   1.1314214e-03
   6.5370000e+02   1.6113446e-03
   6.5420000e+02   5.1716501e-04
   6.5470000e+02   1.0861328e-03
   6.5520000e+02   1.3736141e-03
   6.5570000e+02   1.1717043e-03
   6.5620000e+02   2.3384295e-03
   6.5670000e+02   1.0023415e-03
   6.5720000e+02   7.2724225e-05
   6.5770000e+02   8.8095218e-07
   6.5820000e+02   5.0819209e-08
   6.5870000e+02   8.4248073e-06
   6.5920000e+02   2.3420677e-04
   6.5970000e+02   1.0971605e-03
   6.6020000e+02   8.6687889e-04
   6.6070000e+02   1.1552003e-04
   6.6120000e+02   2.5891761e-06
   6.6170000e+02   9.0896723e-09
   6.6220000e+02   3.3737858e-12
   6.6270000e+02   7.2006815e-17
   6.6320000e+02   5.9994785e-23
   6.6370000e+02   1.6514393e-30
   6.6420000e+02   1.3116570e-38
   6.6470000e+02   1.0793636e-29
   6.6520000e+02   2.5368566e-22
   6.6570000e+02   1.9973484e-16
   6.6620000e+02   6.3490182e-12
   6.6670000e+02   1.2443556e-08
   6.6720000e+02   2.7702800e-06
   6.6770000e+02   9.8618931e-05
   6.6820000e+02   5.9115447e-04
   6.6870000e+02   5.9766254e-04
   6.6920000e+02   1.0145436e-04
   6.6970000e+02   5.1855473e-05
   6.7020000e+02   5.4397360e-04
   6.7070000e+02   9.3574776e-04
   6.7120000e+02   2.7152954e-04
   6.7170000e+02   2.1979807e-05
   6.7220000e+02   2.1572755e-04
   6.7270000e+02   5.3886279e-04
   6.7320000e+02   2.2705064e-04
   6.7370000e+02   1.6133399e-05
   6.7420000e+02   1.9129907e-07
   6.7470000e+02   3.2470279e-10
   6.7520000e+02   4.6818547e-14
   6.7570000e+02   3.2734854e-19
   6.7620000e+02   8.2775459e-26
   6.7670000e+02   6.6990341e-34
   6.7720000e+02   1.6445764e-43
   6.7770000e+02   1.1928619e-54
   6.7820000e+02   2.5200989e-67
   6.7870000e+02   1.5378415e-81
   6.7920000e+02   2.6967289e-97
   6.7970000e+02  1.3544515e-114
   6.8020000e+02  1.9442345e-133
   6.8070000e+02  7.9645609e-154
   6.8120000e+02  9.3019600e-176
   6.8170000e+02  3.0952289e-199
   6.8220000e+02  2.9330135e-224
   6.8270000e+02  7.9122115e-251
   6.8320000e+02  6.0750038e-279
   6.8370000e+02  1.3273701e-308
   6.8420000e+02   0.0000000e+00
   6.8470000e+02   0.0000000e+00
   6.8520000e+02   0.0000000e+00
   6.8570000e+02   0.0000000e+00
   6.8620000e+02   0.0000000e+00
   6.8670000e+02   0.0000000e+00
   6.8720000e+02   0.0000000e+00
   6.8770000e+02   0.0000000e+00
   6.8820000e+02   0.0000000e+00
   6.8870000e+02   0.0000000e+00
   6.8920000e+02   0.0000000e+00
   6.8970000e+02   0.0000000e+00
   6.9020000e+02   0.0000000e+00
   6.9070000e+02   0.0000000e+00
   6.9120000e+02   0.0000000e+00
   6.9170000e+02   0.0000000e+00
   6.9220000e+02   0.0000000e+00
   6.9270000e+02   0.0000000e+00
   6.9320000e+02   0.0000000e+00
   6.9370000e+02   0.0000000e+00
   6.9420000e+02   0.0000000e+00
   6.9470000e+02   0.0000000e+00
   6.9520000e+02   0.0000000e+00
   6.9570000e+02   0.0000000e+00
   6.9620000e+02   0.0000000e+00
   6.9670000e+02   0.0000000e+00
   6.9720000e+02   0.0000000e+00
   6.9770000e+02   0.0000000e+00
   6.9820000e+02   0.0000000e+00
   6.9870000e+02   0.0000000e+00
   6.9920000e+02   0.0000000e+00
   6.9970000e+02   0.0000000e+00
   7.0020000e+02   0.0000000e+00
   7.0070000e+02   0.0000000e+00
   7.0120000e+02   0.0000000e+00
   7.0170000e+02   0.0000000e+00
   7.0220000e+02   0.0000000e+00
   7.0270000e+02   0.0000000e+00
   7.0320000e+02   0.0000000e+00
   7.0370000e+02   0.0000000e+00
   7.0420000e+02   0.0000000e+00
   7.0470000e+02   0.0000000e+00
   7.0520000e+02   0.0000000e+00
   7.0570000e+02   0.0000000e+00
   7.0620000e+02   0.0000000e+00
   7.0670000e+02   0.0000000e+00
   7.0720000e+02   0.0000000e+00
   7.0770000e+02   0.0000000e+00
   7.0820000e+02   0.0000000e+00
   7.0870000e+02   0.0000000e+00
   7.0920000e+02   0.0000000e+00
   7.0970000e+02   0.0000000e+00
   7.1020000e+02   0.0000000e+00
   7.1070000e+02   0.0000000e+00
   7.1120000e+02   0.0000000e+00
   7.1170000e+02   0.0000000e+00
   7.1220000e+02   0.0000000e+00
   7.1270000e+02   0.0000000e+00
   7.1320000e+02   0.0000000e+00
   7.1370000e+02   0.0000000e+00
   7.1420000e+02   0.0000000e+00
   7.1470000e+02   0.0000000e+00
   7.1520000e+02   0.0000000e+00
   7.1570000e+02   0.0000000e+00
   7.1620000e+02   0.0000000e+00
   7.1670000e+02   0.0000000e+00
   7.1720000e+02   0.0000000e+00
   7.1770000e+02   0.0000000e+00
   7.1820000e+02   0.0000000e+00
   7.1870000e+02   0.0000000e+00
   7.1920000e+02   0.0000000e+00
   7.1970000e+02   0.0000000e+00
   7.2020000e+02   0.0000000e+00
   7.2070000e+02   0.0000000e+00
   7.2120000e+02   0.0000000e+00
   7.2170000e+02   0.0000000e+00
   7.2220000e+02   0.0000000e+00
   7.2270000e+02   0.0000000e+00
   7.2320000e+02   0.0000000e+00
   7.2370000e+02   0.0000000e+00
   7.2420000e+02   0.0000000e+00
   7.2470000e+02   0.0000000e+00
   7.2520000e+02   0.0000000e+00
   7.2570000e+02   0.0000000e+00
   7.2620000e+02   0.0000000e+00
   7.2670000e+02   0.0000000e+00
   7.2720000e+02   0.0000000e+00
   7.2770000e+02   0.0000000e+00
   7.2820000e+02   0.0000000e+00
   7.2870000e+02   0.0000000e+00
   7.2920000e+02   0.0000000e+00
   7.2970000e+02   0.0000000e+00
   7.3020000e+02   0.0000000e+00
   7.3070000e+02   0.0000000e+00
   7.3120000e+02   0.0000000e+00
   7.3170000e+02   0.0000000e+00
   7.3220000e+02   0.0000000e+00
   7.3270000e+02   0.0000000e+00
   7.3320000e+02   0.0000000e+00
   7.3370000e+02   0.0000000e+00
   7.3420000e+02   0.0000000e+00
   7.3470000e+02   0.0000000e+00
   7.3520000e+02   0.0000000e+00
   7.3570000e+02   0.0000000e+00
   7.3620000e+02   0.0000000e+00
   7.3670000e+02   0.0000000e+00
   7.3720000e+02   0.0000000e+00
   7.3770000e+02   0.0000000e+00
   7.3820000e+02   0.0000000e+00
   7.3870000e+02   0.0000000e+00
   7.3920000e+02   0.0000000e+00
   7.3970000e+02   0.0000000e+00
   7.4020000e+02   0.0000000e+00
   7.4070000e+02   0.0000000e+00
   7.4120000e+02   0.0000000e+00
   7.4170000e+02   0.0000000e+00
   7.4220000e+02   0.0000000e+00
   7.4270000e+02   0.0000000e+00
   7.4320000e+02   0.0000000e+00
   7.4370000e+02   0.0000000e+00
   7.4420000e+02   0.0000000e+00
   7.4470000e+02   0.0000000e+00
   7.4520000e+02   0.0000000e+00
   7.4570000e+02   0.0000000e+00
   7.4620000e+02   0.0000000e+00
   7.4670000e+02   0.0000000e+00
   7.4720000e+02   0.0000000e+00
   7.4770000e+02   0.0000000e+00
   7.4820000e+02   0.0000000e+00
   7.4870000e+02   0.0000000e+00
   7.4920000e+02   0.0000000e+00
   7.4970000e+02   0.0000000e+00
   7.5020000e+02   0.0000000e+00
   7.5070000e+02   0.0000000e+00
   7.5120000e+02   0.0000000e+00
   7.5170000e+02   0.0000000e+00
   7.5220000e+02   0.0000000e+00
   7.5270000e+02   0.0000000e+00
   7.5320000e+02   0.0000000e+00
   7.5370000e+02   0.0000000e+00
   7.5420000e+02   0.0000000e+00
   7.5470000e+02   0.0000000e+00
   7.5520000e+02   0.0000000e+00
   7.5570000e+02   0.0000000e+00
   7.5620000e+02   0.0000000e+00
   7.5670000e+02   0.0000000e+00
   7.5720000e+02   0.0000000e+00
   7.5770000e+02   0.0000000e+00
   7.5820000e+02   0.0000000e+00
   7.5870000e+02   0.0000000e+00
   7.5920000e+02   0.0000000e+00
   7.5970000e+02   0.0000000e+00
   7.6020000e+02   0.0000000e+00
   7.6070000e+02   0.0000000e+00
   7.6120000e+02   0.0000000e+00
   7.6170000e+02   0.0000000e+00
   7.6220000e+02   0.0000000e+00
   7.6270000e+02   0.0000000e+00
   7.6320000e+02   0.0000000e+00
   7.6370000e+02   0.0000000e+00
   7.6420000e+02   0.0000000e+00
   7.6470000e+02   0.0000000e+00
   7.6520000e+02   0.0000000e+00
   7.6570000e+02   0.0000000e+00
   7.6620000e+02   0.0000000e+00
   7.6670000e+02   0.0000000e+00
   7.6720000e+02   0.0000000e+00
   7.6770000e+02   0.0000000e+00
   7.6820000e+02   0.0000000e+00
   7.6870000e+02   0.0000000e+00
   7.6920000e+02   0.0000000e+00
   7.6970000e+02   0.0000000e+00
   7.7020000e+02   0.0000000e+00
   7.7070000e+02   0.0000000e+00
   7.7120000e+02   0.0000000e+00
   7.7170000e+02   0.0000000e+00
   7.7220000e+02   0.0000000e+00
   7.7270000e+02   0.0000000e+00
   7.7320000e+02   0.0000000e+00
   7.7370000e+02   0.0000000e+00
   7.7420000e+02   0.0000000e+00
   7.7470000e+02   0.0000000e+00
   7.7520000e+02   0.0000000e+00
   7.7570000e+02   0.0000000e+00
   7.7620000e+02   0.0000000e+00
   7.7670000e+02   0.0000000e+00
   7.7720000e+02   0.0000000e+00
   7.7770000e+02   0.0000000e+00
   7.7820000e+02   0.0000000e+00
   7.7870000e+02   0.0000000e+00
   7.7920000e+02   0.0000000e+00
   7.7970000e+02   0.0000000e+00
   7.8020000e+02   0.0000000e+00
   7.8070000e+02   0.0000000e+00
   7.8120000e+02   0.0000000e+00
   7.8170000e+02   0.0000000e+00
   7.8220000e+02   0.0000000e+00
   7.8270000e+02   0.0000000e+00
   7.8320000e+02   0.0000000e+00
   7.8370000e+02   0.0000000e+00
   7.8420000e+02   0.0000000e+00
   7.8470000e+02   0.0000000e+00
   7.8520000e+02   0.0000000e+00
   7.8570000e+02   0.0000000e+00
   7.8620000e+02   0.0000000e+00
   7.8670000e+02   0.0000000e+00
   7.8720000e+02   0.0000000e+00
   7.8770000e+02   0.0000000e+00
   7.8820000e+02   0.0000000e+00
   7.8870000e+02   0.0000000e+00
   7.8920000e+02   0.0000000e+00
   7.8970000e+02   0.0000000e+00
   7.9020000e+02   0.0000000e+00
   7.9070000e+02   0.0000000e+00
   7.9120000e+02   0.0000000e+00
   7.9170000e+02   0.0000000e+00
   7.9220000e+02   0.0000000e+00
   7.9270000e+02   0.0000000e+00
   7.9320000e+02   0.0000000e+00
   7.9370000e+02   0.0000000e+00
   7.9420000e+02   0.0000000e+00
   7.9470000e+02   0.0000000e+00
   7.9520000e+02   0.0000000e+00
   7.9570000e+02   0.0000000e+00
   7.9620000e+02   0.0000000e+00
   7.9670000e+02   0.0000000e+00
   7.9720000e+02   0.0000000e+00
   7.9770000e+02   0.0000000e+00
   7.9820000e+02   0.0000000e+00
   7.9870000e+02   0.0000000e+00
   7.9920000e+02   0.0000000e+00
   7.9970000e+02   0.0000000e+00
   8.0020000e+02   0.0000000e+00
   8.0070000e+02   0.0000000e+00
   8.0120000e+02   0.0000000e+00
   8.0170000e+02   0.0000000e+00
   8.0220000e+02   0.0000000e+00
   8.0270000e+02   0.0000000e+00
   8.0320000e+02   0.0000000e+00
   8.0370000e+02   0.0000000e+00
   8.0420000e+02   0.0000000e+00
   8.0470000e+02   0.0000000e+00
   8.0520000e+02   0.0000000e+00
   8.0570000e+02   0.0000000e+00
   8.0620000e+02   0.0000000e+00
   8.0670000e+02   0.0000000e+00
   8.0720000e+02   0.0000000e+00
   8.0770000e+02   0.0000000e+00
   8.0820000e+02   0.0000000e+00
   8.0870000e+02   0.0000000e+00
   8.0920000e+02   0.0000000e+00
   8.0970000e+02   0.0000000e+00
   8.1020000e+02   0.0000000e+00
   8.1070000e+02   0.0000000e+00
   8.1120000e+02   0.0000000e+00
   8.1170000e+02   0.0000000e+00
   8.1220000e+02   0.0000000e+00
   8.1270000e+02   0.0000000e+00
   8.1320000e+02   0.0000000e+00
   8.1370000e+02   0.0000000e+00
   8.1420000e+02   0.0000000e+00
   8.1470000e+02   0.0000000e+00
   8.1520000e+02   0.0000000e+00
   8.1570000e+02   0.0000000e+00
   8.1620000e+02   0.0000000e+00
   8.1670000e+02   0.0000000e+00
   8.1720000e+02   0.0000000e+00
   8.1770000e+02   0.0000000e+00
   8.1820000e+02   0.0000000e+00
   8.1870000e+02   0.0000000e+00
   8.1920000e+02   0.0000000e+00
   8.1970000e+02   0.0000000e+00
   8.2020000e+02   0.0000000e+00
   8.2070000e+02   0.0000000e+00
   8.2120000e+02   0.0000000e+00
   8.2170000e+02   0.0000000e+00
   8.2220000e+02   0.0000000e+00
   8.2270000e+02   0.0000000e+00
   8.2320000e+02   0.0000000e+00
   8.2370000e+02   0.0000000e+00
   8.2420000e+02   0.0000000e+00
   8.2470000e+02   0.0000000e+00
   8.2520000e+02   0.0000000e+00
   8.2570000e+02   0.0000000e+00
   8.2620000e+02   0.0000000e+00
   8.2670000e+02   0.0000000e+00
   8.2720000e+02   0.0000000e+00
   8.2770000e+02   0.0000000e+00
   8.2820000e+02   0.0000000e+00
   8.2870000e+02   0.0000000e+00
   8.2920000e+02   0.0000000e+00
   8.2970000e+02   0.0000000e+00
   8.3020000e+02   0.0000000e+00
   8.3070000e+02   0.0000000e+00
   8.3120000e+02   0.0000000e+00
   8.3170000e+02   0.0000000e+00
   8.3220000e+02   0.0000000e+00
   8.3270000e+02   0.0000000e+00
   8.3320000e+02   0.0000000e+00
   8.3370000e+02   0.0000000e+00
   8.3420000e+02   0.0000000e+00
   8.3470000e+02   0.0000000e+00
   8.3520000e+02   0.0000000e+00
   8.3570000e+02   0.0000000e+00
   8.3620000e+02   0.0000000e+00
   8.3670000e+02   0.0000000e+00
   8.3720000e+02   0.0000000e+00
   8.3770000e+02   0.0000000e+00
   8.3820000e+02   0.0000000e+00
   8.3870000e+02   0.0000000e+00
   8.3920000e+02   0.0000000e+00
   8.3970000e+02   0.0000000e+00
   8.4020000e+02   0.0000000e+00
   8.4070000e+02   0.0000000e+00
   8.4120000e+02   0.0000000e+00
   8.4170000e+02   0.0000000e+00
   8.4220000e+02   0.0000000e+00
   8.4270000e+02   0.0000000e+00
   8.4320000e+02   0.0000000e+00
   8.4370000e+02   0.0000000e+00
   8.4420000e+02   0.0000000e+00
   8.4470000e+02   0.0000000e+00
   8.4520000e+02   0.0000000e+00
   8.4570000e+02   0.0000000e+00
   8.4620000e+02   0.0000000e+00
   8.4670000e+02   0.0000000e+00
   8.4720000e+02   0.0000000e+00
   8.4770000e+02   0.0000000e+00
   8.4820000e+02   0.0000000e+00
   8.4870000e+02   0.0000000e+00
   8.4920000e+02   0.0000000e+00
   8.4970000e+02   0.0000000e+00
   8.5020000e+02   0.0000000e+00
   8.5070000e+02   0.0000000e+00
   8.5120000e+02   0.0000000e+00
   8.5170000e+02   0.0000000e+00
   8.5220000e+02   0.0000000e+00
   8.5270000e+02   0.0000000e+00
   8.5320000e+02   0.0000000e+00
   8.5370000e+02   0.0000000e+00
   8.5420000e+02   0.0000000e+00
   8.5470000e+02   0.0000000e+00
   8.5520000e+02   0.0000000e+00
   8.5570000e+02   0.0000000e+00
   8.5620000e+02   0.0000000e+00
   8.5670000e+02   0.0000000e+00
   8.5720000e+02   0.0000000e+00
   8.5770000e+02   0.0000000e+00
   8.5820000e+02   0.0000000e+00
   8.5870000e+02   0.0000000e+00
   8.5920000e+02   0.0000000e+00
   8.5970000e+02   0.0000000e+00
   8.6020000e+02   0.0000000e+00
   8.6070000e+02   0.0000000e+00
   8.6120000e+02   0.0000000e+00
   8.6170000e+02   0.0000000e+00
   8.6220000e+02   0.0000000e+00
   8.6270000e+02   0.0000000e+00
   8.6320000e+02   0.0000000e+00
   8.6370000e+02   0.0000000e+00
   8.6420000e+02   0.0000000e+00
   8.6470000e+02   0.0000000e+00
   8.6520000e+02   0.0000000e+00
   8.6570000e+02   0.0000000e+00
   8.6620000e+02   0.0000000e+00
   8.6670000e+02   0.0000000e+00
   8.6720000e+02   0.0000000e+00
   8.6770000e+02   0.0000000e+00
   8.6820000e+02   0.0000000e+00
   8.6870000e+02   0.0000000e+00
   8.6920000e+02   0.0000000e+00
   8.6970000e+02   0.0000000e+00
   8.7020000e+02   0.0000000e+00
   8.7070000e+02   0.0000000e+00
   8.7120000e+02   0.0000000e+00
   8.7170000e+02   0.0000000e+00
   8.7220000e+02   0.0000000e+00
   8.7270000e+02   0.0000000e+00
   8.7320000e+02   0.0000000e+00
   8.7370000e+02   0.0000000e+00
   8.7420000e+02   0.0000000e+00
   8.7470000e+02   0.0000000e+00
   8.7520000e+02   0.0000000e+00
   8.7570000e+02   0.0000000e+00
   8.7620000e+02   0.0000000e+00
   8.7670000e+02   0.0000000e+00
   8.7720000e+02   0.0000000e+00
   8.7770000e+02   0.0000000e+00
   8.7820000e+02   0.0000000e+00
   8.7870000e+02   0.0000000e+00
   8.7920000e+02   0.0000000e+00
   8.7970000e+02   0.0000000e+00
   8.8020000e+02   0.0000000e+00
   8.8070000e+02   0.0000000e+00
   8.8120000e+02   0.0000000e+00
   8.8170000e+02   0.0000000e+00
   8.8220000e+02   0.0000000e+00
   8.8270000e+02   0.0000000e+00
   8.8320000e+02   0.0000000e+00
   8.8370000e+02   0.0000000e+00
   8.8420000e+02   0.0000000e+00
   8.8470000e+02   0.0000000e+00
   8.8520000e+02   0.0000000e+00
   8.8570000e+02   0.0000000e+00
   8.8620000e+02   0.0000000e+00
   8.8670000e+02   0.0000000e+00
   8.8720000e+02   0.0000000e+00
   8.8770000e+02   0.0000000e+00
   8.8820000e+02   0.0000000e+00
   8.8870000e+02   0.0000000e+00
   8.8920000e+02   0.0000000e+00
   8.8970000e+02   0.0000000e+00
   8.9020000e+02   0.0000000e+00
   8.9070000e+02   0.0000000e+00
   8.9120000e+02   0.0000000e+00
   8.9170000e+02   0.0000000e+00
   8.9220000e+02   0.0000000e+00
   8.9270000e+02   0.0000000e+00
   8.9320000e+02   0.0000000e+00
   8.9370000e+02   0.0000000e+00
   8.9420000e+02   0.0000000e+00
   8.9470000e+02   0.0000000e+00
   8.9520000e+02   0.0000000e+00
   8.9570000e+02   0.0000000e+00
   8.9620000e+02   0.0000000e+00
   8.9670000e+02   0.0000000e+00
   8.9720000e+02   0.0000000e+00
   8.9770000e+02   0.0000000e+00
   8.9820000e+02   0.0000000e+00
   8.9870000e+02   0.0000000e+00
   8.9920000e+02   0.0000000e+00
   8.9970000e+02   0.0000000e+00
   9.0020000e+02   0.0000000e+00
   9.0070000e+02   0.0000000e+00
   9.0120000e+02   0.0000000e+00
   9.0170000e+02   0.0000000e+00
   9.0220000e+02   0.0000000e+00
   9.0270000e+02   0.0000000e+00
   9.0320000e+02   0.0000000e+00
   9.0370000e+02   0.0000000e+00
   9.0420000e+02   0.0000000e+00
   9.0470000e+02   0.0000000e+00
   9.0520000e+02   0.0000000e+00
   9.0570000e+02   0.0000000e+00
   9.0620000e+02   0.0000000e+00
   9.0670000e+02   0.0000000e+00
   9.0720000e+02   0.0000000e+00
   9.0770000e+02   0.0000000e+00
   9.0820000e+02   0.0000000e+00
   9.0870000e+02   0.0000000e+00
   9.0920000e+02   0.0000000e+00
   9.0970000e+02   0.0000000e+00
   9.1020000e+02   0.0000000e+00
   9.1070000e+02   0.0000000e+00
   9.1120000e+02   0.0000000e+00
   9.1170000e+02   0.0000000e+00
   9.1220000e+02   0.0000000e+00
   9.1270000e+02   0.0000000e+00
   9.1320000e+02   0.0000000e+00
   9.1370000e+02   0.0000000e+00
   9.1420000e+02   0.0000000e+00
   9.1470000e+02   0.0000000e+00
   9.1520000e+02   0.0000000e+00
   9.1570000e+02   0.0000000e+00
   9.1620000e+02   0.0000000e+00
   9.1670000e+02   0.0000000e+00
   9.1720000e+02   0.0000000e+00
   9.1770000e+02   0.0000000e+00
   9.1820000e+02   0.0000000e+00
   9.1870000e+02   0.0000000e+00
   9.1920000e+02   0.0000000e+00
   9.1970000e+02   0.0000000e+00
   9.2020000e+02   0.0000000e+00
   9.2070000e+02   0.0000000e+00
   9.2120000e+02   0.0000000e+00
   9.2170000e+02   0.0000000e+00
   9.2220000e+02   0.0000000e+00
   9.2270000e+02   0.0000000e+00
   9.2320000e+02   0.0000000e+00
   9.2370000e+02   0.0000000e+00
   9.2420000e+02   0.0000000e+00
   9.2470000e+02   0.0000000e+00
   9.2520000e+02   0.0000000e+00
   9.2570000e+02   0.0000000e+00
   9.2620000e+02   0.0000000e+00
   9.2670000e+02   0.0000000e+00
   9.2720000e+02   0.0000000e+00
   9.2770000e+02   0.0000000e+00
   9.2820000e+02   0.0000000e+00
   9.2870000e+02   0.0000000e+00
   9.2920000e+02   0.0000000e+00
   9.2970000e+02   0.0000000e+00
   9.3020000e+02   0.0000000e+00
   9.3070000e+02   0.0000000e+00
   9.3120000e+02   0.0000000e+00
   9.3170000e+02   0.0000000e+00
   9.3220000e+02   0.0000000e+00
   9.3270000e+02   0.0000000e+00
   9.3320000e+02   0.0000000e+00
   9.3370000e+02   0.0000000e+00
   9.3420000e+02   0.0000000e+00
   9.3470000e+02   0.0000000e+00
   9.3520000e+02   0.0000000e+00
   9.3570000e+02   0.0000000e+00
   9.3620000e+02   0.0000000e+00
   9.3670000e+02   0.0000000e+00
   9.3720000e+02   0.0000000e+00
   9.3770000e+02   0.0000000e+00
   9.3820000e+02   0.0000000e+00
   9.3870000e+02   0.0000000e+00
   9.3920000e+02   0.0000000e+00
   9.3970000e+02   0.0000000e+00
   9.4020000e+02   0.0000000e+00
   9.4070000e+02   0.0000000e+00
   9.4120000e+02   0.0000000e+00
   9.4170000e+02   0.0000000e+00
   9.4220000e+02   0.0000000e+00
   9.4270000e+02   0.0000000e+00
   9.4320000e+02   0.0000000e+00
   9.4370000e+02   0.0000000e+00
   9.4420000e+02   0.0000000e+00
   9.4470000e+02   0.0000000e+00
   9.4520000e+02   0.0000000e+00
   9.4570000e+02   0.0000000e+00
   9.4620000e+02   0.0000000e+00
   9.4670000e+02   0.0000000e+00
   9.4720000e+02   0.0000000e+00
   9.4770000e+02   0.0000000e+00
   9.4820000e+02   0.0000000e+00
   9.4870000e+02   0.0000000e+00
   9.4920000e+02   0.0000000e+00
   9.4970000e+02   0.0000000e+00
   9.5020000e+02   0.0000000e+00
   9.5070000e+02   0.0000000e+00
   9.5120000e+02   0.0000000e+00
   9.5170000e+02   0.0000000e+00
   9.5220000e+02   0.0000000e+00
   9.5270000e+02   0.0000000e+00
   9.5320000e+02   0.0000000e+00
   9.5370000e+02   0.0000000e+00
   9.5420000e+02   0.0000000e+00
   9.5470000e+02   0.0000000e+00
   9.5520000e+02   0.0000000e+00
   9.5570000e+02   0.0000000e+00
   9.5620000e+02   0.0000000e+00
   9.5670000e+02   0.0000000e+00
   9.5720000e+02   0.0000000e+00
   9.5770000e+02   0.0000000e+00
   9.5820000e+02   0.0000000e+00
   9.5870000e+02   0.0000000e+00
   9.5920000e+02   0.0000000e+00
   9.5970000e+02   0.0000000e+00
   9.6020000e+02   0.0000000e+00
   9.6070000e+02   0.0000000e+00
   9.6120000e+02   0.0000000e+00
   9.6170000e+02   0.0000000e+00
   9.6220000e+02   0.0000000e+00
   9.6270000e+02   0.0000000e+00
   9.6320000e+02   0.0000000e+00
   9.6370000e+02   0.0000000e+00
   9.6420000e+02   0.0000000e+00
   9.6470000e+02   0.0000000e+00
   9.6520000e+02   0.0000000e+00
   9.6570000e+02   0.0000000e+00
   9.6620000e+02   0.0000000e+00
   9.6670000e+02   0.0000000e+00
   9.6720000e+02   0.0000000e+00
   9.6770000e+02   0.0000000e+00
   9.6820000e+02   0.0000000e+00
   9.6870000e+02   0.0000000e+00
   9.6920000e+02   0.0000000e+00
   9.6970000e+02   0.0000000e+00
   9.7020000e+02   0.0000000e+00
   9.7070000e+02   0.0000000e+00
   9.7120000e+02   0.0000000e+00
   9.7170000e+02   0.0000000e+00
   9.7220000e+02   0.0000000e+00
   9.7270000e+02   0.0000000e+00
   9.7320000e+02   0.0000000e+00
   9.7370000e+02   0.0000000e+00
   9.7420000e+02   0.0000000e+00
   9.7470000e+02   0.0000000e+00
   9.7520000e+02   0.0000000e+00
   9.7570000e+02   0.0000000e+00
   9.7620000e+02   0.0000000e+00
   9.7670000e+02   0.0000000e+00
   9.7720000e+02   0.0000000e+00
   9.7770000e+02   0.0000000e+00
   9.7820000e+02   0.0000000e+00
   9.7870000e+02   0.0000000e+00
   9.7920000e+02   0.0000000e+00
   9.7970000e+02   0.0000000e+00
   9.8020000e+02   0.0000000e+00
   9.8070000e+02   0.0000000e+00
   9.8120000e+02   0.0000000e+00
   9.8170000e+02   0.0000000e+00
   9.8220000e+02   0.0000000e+00
   9.8270000e+02   0.0000000e+00
   9.8320000e+02   0.0000000e+00
   9.8370000e+02   0.0000000e+00
   9.8420000e+02   0.0000000e+00
   9.8470000e+02   0.0000000e+00
   9.8520000e+02   0.0000000e+00
   9.8570000e+02   0.0000000e+00
   9.8620000e+02   0.0000000e+00
   9.8670000e+02   0.0000000e+00
   9.8720000e+02   0.0000000e+00
   9.8770000e+02   0.0000000e+00
   9.8820000e+02   0.0000000e+00
   9.8870000e+02   0.0000000e+00
   9.8920000e+02   0.0000000e+00
   9.8970000e+02   0.0000000e+00
   9.9020000e+02   0.0000000e+00
   9.9070000e+02   0.0000000e+00
   9.9120000e+02   0.0000000e+00
   9.9170000e+02   0.0000000e+00
   9.9220000e+02   0.0000000e+00
   9.9270000e+02   0.0000000e+00
   9.9320000e+02   0.0000000e+00
   9.9370000e+02   0.0000000e+00
   9.9420000e+02   0.0000000e+00
   9.9470000e+02   0.0000000e+00
   9.9520000e+02   0.0000000e+00
   9.9570000e+02   0.0000000e+00
   9.9620000e+02   0.0000000e+00
   9.9670000e+02   0.0000000e+00
   9.9720000e+02   0.0000000e+00
   9.9770000e+02   0.0000000e+00
   9.9820000e+02   0.0000000e+00
   9.9870000e+02   0.0000000e+00
   9.9920000e+02   0.0000000e+00
   9.9970000e+02   0.0000000e+00
   1.0002000e+03   0.0000000e+00
   1.0007000e+03   0.0000000e+00
   1.0012000e+03   0.0000000e+00
   1.0017000e+03   0.0000000e+00
   1.0022000e+03   0.0000000e+00
   1.0027000e+03   0.0000000e+00
   1.0032000e+03   0.0000000e+00
   1.0037000e+03   0.0000000e+00
   1.0042000e+03   0.0000000e+00
   1.0047000e+03   0.0000000e+00
   1.0052000e+03   0.0000000e+00
   1.0057000e+03   0.0000000e+00
   1.0062000e+03   0.0000000e+00
   1.0067000e+03   0.0000000e+00
   1.0072000e+03   0.0000000e+00
   1.0077000e+03   0.0000000e+00
   1.0082000e+03   0.0000000e+00
   1.0087000e+03   0.0000000e+00
   1.0092000e+03   0.0000000e+00
   1.0097000e+03   0.0000000e+00
   1.0102000e+03   0.0000000e+00
   1.0107000e+03   0.0000000e+00
   1.0112000e+03   0.0000000e+00
   1.0117000e+03   0.0000000e+00
   1.0122000e+03   0.0000000e+00
   1.0127000e+03   0.0000000e+00
   1.0132000e+03   0.0000000e+00
   1.0137000e+03   0.0000000e+00
   1.0142000e+03   0.0000000e+00
   1.0147000e+03   0.0000000e+00
   1.0152000e+03   0.0000000e+00
   1.0157000e+03   0.0000000e+00
   1.0162000e+03   0.0000000e+00
   1.0167000e+03   0.0000000e+00
   1.0172000e+03   0.0000000e+00
   1.0177000e+03   0.0000000e+00
   1.0182000e+03   0.0000000e+00
   1.0187000e+03   0.0000000e+00
   1.0192000e+03   0.0000000e+00
   1.0197000e+03   0.0000000e+00
   1.0202000e+03   0.0000000e+00
   1.0207000e+03   0.0000000e+00
   1.0212000e+03   0.0000000e+00
   1.0217000e+03   0.0000000e+00
   1.0222000e+03   0.0000000e+00
   1.0227000e+03   0.0000000e+00
   1.0232000e+03   0.0000000e+00
   1.0237000e+03   0.0000000e+00
   1.0242000e+03   0.0000000e+00
   1.0247000e+03   0.0000000e+00
   1.0252000e+03   0.0000000e+00
   1.0257000e+03   0.0000000e+00
   1.0262000e+03   0.0000000e+00
   1.0267000e+03   0.0000000e+00
   1.0272000e+03   0.0000000e+00
   1.0277000e+03   0.0000000e+00
   1.0282000e+03   0.0000000e+00
   1.0287000e+03   0.0000000e+00
   1.0292000e+03   0.0000000e+00
   1.0297000e+03   0.0000000e+00
   1.0302000e+03   0.0000000e+00
   1.0307000e+03   0.0000000e+00
   1.0312000e+03   0.0000000e+00
   1.0317000e+03   0.0000000e+00
   1.0322000e+03   0.0000000e+00
   1.0327000e+03   0.0000000e+00
   1.0332000e+03   0.0000000e+00
   1.0337000e+03   0.0000000e+00
   1.0342000e+03   0.0000000e+00
   1.0347000e+03   0.0000000e+00
   1.0352000e+03   0.0000000e+00
   1.0357000e+03   0.0000000e+00
   1.0362000e+03   0.0000000e+00
   1.0367000e+03   0.0000000e+00
   1.0372000e+03   0.0000000e+00
   1.0377000e+03   0.0000000e+00
   1.0382000e+03   0.0000000e+00
   1.0387000e+03   0.0000000e+00
   1.0392000e+03   0.0000000e+00
   1.0397000e+03   0.0000000e+00
   1.0402000e+03   0.0000000e+00
   1.0407000e+03   0.0000000e+00
   1.0412000e+03   0.0000000e+00
   1.0417000e+03   0.0000000e+00
   1.0422000e+03   0.0000000e+00
   1.0427000e+03   0.0000000e+00
   1.0432000e+03   0.0000000e+00
   1.0437000e+03   0.0000000e+00
   1.0442000e+03   0.0000000e+00
   1.0447000e+03   0.0000000e+00
   1.0452000e+03   0.0000000e+00
   1.0457000e+03   0.0000000e+00
   1.0462000e+03   0.0000000e+00
   1.0467000e+03   0.0000000e+00
   1.0472000e+03   0.0000000e+00
   1.0477000e+03   0.0000000e+00
   1.0482000e+03   0.0000000e+00
   1.0487000e+03   0.0000000e+00
   1.0492000e+03   0.0000000e+00
   1.0497000e+03   0.0000000e+00
   1.0502000e+03   0.0000000e+00
   1.0507000e+03   0.0000000e+00
   1.0512000e+03   0.0000000e+00
   1.0517000e+03   0.0000000e+00
   1.0522000e+03   0.0000000e+00
   1.0527000e+03   0.0000000e+00
   1.0532000e+03   0.0000000e+00
   1.0537000e+03   0.0000000e+00
   1.0542000e+03   0.0000000e+00
   1.0547000e+03   0.0000000e+00
   1.0552000e+03   0.0000000e+00
   1.0557000e+03   0.0000000e+00
   1.0562000e+03   0.0000000e+00
   1.0567000e+03   0.0000000e+00
   1.0572000e+03   0.0000000e+00
   1.0577000e+03   0.0000000e+00
   1.0582000e+03   0.0000000e+00
   1.0587000e+03   0.0000000e+00
   1.0592000e+03   0.0000000e+00
   1.0597000e+03   0.0000000e+00
   1.0602000e+03   0.0000000e+00
   1.0607000e+03   0.0000000e+00
   1.0612000e+03   0.0000000e+00
   1.0617000e+03   0.0000000e+00
   1.0622000e+03   0.0000000e+00
   1.0627000e+03   0.0000000e+00
   1.0632000e+03   0.0000000e+00
   1.0637000e+03   0.0000000e+00
   1.0642000e+03   0.0000000e+00
   1.0647000e+03   0.0000000e+00
   1.0652000e+03   0.0000000e+00
   1.0657000e+03   0.0000000e+00
   1.0662000e+03   0.0000000e+00
   1.0667000e+03   0.0000000e+00
   1.0672000e+03   0.0000000e+00
   1.0677000e+03   0.0000000e+00
   1.0682000e+03   0.0000000e+00
   1.0687000e+03   0.0000000e+00
   1.0692000e+03   0.0000000e+00
   1.0697000e+03   0.0000000e+00
   1.0702000e+03   0.0000000e+00
   1.0707000e+03   0.0000000e+00
   1.0712000e+03   0.0000000e+00
   1.0717000e+03   0.0000000e+00
   1.0722000e+03   0.0000000e+00
   1.0727000e+03   0.0000000e+00
   1.0732000e+03   0.0000000e+00
   1.0737000e+03   0.0000000e+00
   1.0742000e+03   0.0000000e+00
   1.0747000e+03   0.0000000e+00
   1.0752000e+03   0.0000000e+00
   1.0757000e+03   0.0000000e+00
   1.0762000e+03   0.0000000e+00
   1.0767000e+03   0.0000000e+00
   1.0772000e+03   0.0000000e+00
   1.0777000e+03   0.0000000e+00
   1.0782000e+03   0.0000000e+00
   1.0787000e+03   0.0000000e+00
   1.0792000e+03   0.0000000e+00
   1.0797000e+03   0.0000000e+00
   1.0802000e+03   0.0000000e+00
   1.0807000e+03   0.0000000e+00
   1.0812000e+03   0.0000000e+00
   1.0817000e+03   0.0000000e+00
   1.0822000e+03   0.0000000e+00
   1.0827000e+03   0.0000000e+00
   1.0832000e+03   0.0000000e+00
   1.0837000e+03   0.0000000e+00
   1.0842000e+03   0.0000000e+00
   1.0847000e+03   0.0000000e+00
   1.0852000e+03   0.0000000e+00
   1.0857000e+03   0.0000000e+00
   1.0862000e+03   0.0000000e+00
   1.0867000e+03   0.0000000e+00
   1.0872000e+03   0.0000000e+00
   1.0877000e+03   0.0000000e+00
   1.0882000e+03   0.0000000e+00
   1.0887000e+03   0.0000000e+00
   1.0892000e+03   0.0000000e+00
   1.0897000e+03   0.0000000e+00
   1.0902000e+03   0.0000000e+00
   1.0907000e+03   0.0000000e+00
   1.0912000e+03   0.0000000e+00
   1.0917000e+03   0.0000000e+00
   1.0922000e+03   0.0000000e+00
   1.0927000e+03   0.0000000e+00
   1.0932000e+03   0.0000000e+00
   1.0937000e+03   0.0000000e+00
   1.0942000e+03   0.0000000e+00
   1.0947000e+03   0.0000000e+00
   1.0952000e+03   0.0000000e+00
   1.0957000e+03   0.0000000e+00
   1.0962000e+03   0.0000000e+00
   1.0967000e+03   0.0000000e+00
   1.0972000e+03   0.0000000e+00
   1.0977000e+03   0.0000000e+00
   1.0982000e+03   0.0000000e+00
   1.0987000e+03   0.0000000e+00
   1.0992000e+03   0.0000000e+00
   1.0997000e+03   0.0000000e+00
   1.1002000e+03   0.0000000e+00
   1.1007000e+03   0.0000000e+00
   1.1012000e+03   0.0000000e+00
   1.1017000e+03   0.0000000e+00
   1.1022000e+03   0.0000000e+00
   1.1027000e+03   0.0000000e+00
   1.1032000e+03   0.0000000e+00
   1.1037000e+03   0.0000000e+00
   1.1042000e+03   0.0000000e+00
   1.1047000e+03   0.0000000e+00
   1.1052000e+03   0.0000000e+00
   1.1057000e+03   0.0000000e+00
   1.1062000e+03   0.0000000e+00
   1.1067000e+03   0.0000000e+00
   1.1072000e+03   0.0000000e+00
   1.1077000e+03   0.0000000e+00
   1.1082000e+03   0.0000000e+00
   1.1087000e+03   0.0000000e+00
   1.1092000e+03   0.0000000e+00
   1.1097000e+03   0.0000000e+00
   1.1102000e+03   0.0000000e+00
   1.1107000e+03   0.0000000e+00
   1.1112000e+03   0.0000000e+00
   1.1117000e+03   0.0000000e+00
   1.1122000e+03   0.0000000e+00
   1.1127000e+03   0.0000000e+00
   1.1132000e+03   0.0000000e+00
   1.1137000e+03   0.0000000e+00
   1.1142000e+03   0.0000000e+00
   1.1147000e+03   0.0000000e+00
   1.1152000e+03   0.0000000e+00
   1.1157000e+03   0.0000000e+00
   1.1162000e+03   0.0000000e+00
   1.1167000e+03   0.0000000e+00
   1.1172000e+03   0.0000000e+00
   1.1177000e+03   0.0000000e+00
   1.1182000e+03   0.0000000e+00
   1.1187000e+03   0.0000000e+00
   1.1192000e+03   0.0000000e+00
   1.1197000e+03   0.0000000e+00
   1.1202000e+03   0.0000000e+00
   1.1207000e+03   0.0000000e+00
   1.1212000e+03   0.0000000e+00
   1.1217000e+03   0.0000000e+00
   1.1222000e+03   0.0000000e+00
   1.1227000e+03   0.0000000e+00
   1.1232000e+03   0.0000000e+00
   1.1237000e+03   0.0000000e+00
   1.1242000e+03   0.0000000e+00
   1.1247000e+03   0.0000000e+00
   1.1252000e+03   0.0000000e+00
   1.1257000e+03   0.0000000e+00
   1.1262000e+03   0.0000000e+00
   1.1267000e+03   0.0000000e+00
   1.1272000e+03   0.0000000e+00
   1.1277000e+03   0.0000000e+00
   1.1282000e+03   0.0000000e+00
   1.1287000e+03   0.0000000e+00
   1.1292000e+03   0.0000000e+00
   1.1297000e+03   0.0000000e+00
   1.1302000e+03   0.0000000e+00
   1.1307000e+03   0.0000000e+00
   1.1312000e+03   0.0000000e+00
   1.1317000e+03   0.0000000e+00
   1.1322000e+03   0.0000000e+00
   1.1327000e+03   0.0000000e+00
   1.1332000e+03   0.0000000e+00
   1.1337000e+03   0.0000000e+00
   1.1342000e+03   0.0000000e+00
   1.1347000e+03   0.0000000e+00
   1.1352000e+03   0.0000000e+00
   1.1357000e+03   0.0000000e+00
   1.1362000e+03   0.0000000e+00
   1.1367000e+03   0.0000000e+00
   1.1372000e+03   0.0000000e+00
   1.1377000e+03   0.0000000e+00
   1.1382000e+03   0.0000000e+00
   1.1387000e+03   0.0000000e+00
   1.1392000e+03   0.0000000e+00
   1.1397000e+03   0.0000000e+00
   1.1402000e+03   0.0000000e+00
   1.1407000e+03   0.0000000e+00
   1.1412000e+03   0.0000000e+00
   1.1417000e+03   0.0000000e+00
   1.1422000e+03   0.0000000e+00
   1.1427000e+03   0.0000000e+00
   1.1432000e+03   0.0000000e+00
   1.1437000e+03   0.0000000e+00
   1.1442000e+03   0.0000000e+00
   1.1447000e+03   0.0000000e+00
   1.1452000e+03   0.0000000e+00
   1.1457000e+03   0.0000000e+00
   1.1462000e+03   0.0000000e+00
   1.1467000e+03   0.0000000e+00
   1.1472000e+03   0.0000000e+00
   1.1477000e+03   0.0000000e+00
   1.1482000e+03   0.0000000e+00
   1.1487000e+03   0.0000000e+00
   1.1492000e+03   0.0000000e+00
   1.1497000e+03   0.0000000e+00
   1.1502000e+03   0.0000000e+00
   1.1507000e+03   0.0000000e+00
   1.1512000e+03   0.0000000e+00
   1.1517000e+03   0.0000000e+00
   1.1522000e+03   0.0000000e+00
   1.1527000e+03   0.0000000e+00
   1.1532000e+03   0.0000000e+00


==> Data/data_ArrivalTime.dat <==
%auto-ignore
time	IV		SR-LS		Stansfield		DPD		DiSouL
   5.0000000e-01   1.0000000e-03   4.0000000e-03   5.0000000e-03   1.0000000e-03   7.7000000e-02
   7.9244660e-01   5.0000000e-03   3.0000000e-03   6.0000000e-03   5.0000000e-03   1.5800000e-01
   1.2559432e+00   1.8000000e-02   2.0000000e-03   1.8000000e-02   2.8000000e-02   2.8500000e-01
   1.9905359e+00   2.9000000e-02   5.0000000e-03   3.0000000e-02   9.0000000e-02   4.4200000e-01
   3.1547867e+00   6.8000000e-02   8.0000000e-03   7.1000000e-02   2.1600000e-01   6.3200000e-01
   5.0000000e+00   1.2300000e-01   2.5000000e-02   1.3000000e-01   3.7800000e-01   7.5800000e-01
   7.9244660e+00   2.4700000e-01   7.4000000e-02   2.5600000e-01   5.8000000e-01   8.8600000e-01
   1.2559432e+01   3.3400000e-01   1.3000000e-01   3.4300000e-01   6.8700000e-01   9.4300000e-01
   1.9905359e+01   4.4900000e-01   2.0700000e-01   4.5900000e-01   7.7600000e-01   9.5800000e-01
   3.1547867e+01   5.6400000e-01   3.3100000e-01   5.7700000e-01   8.6200000e-01   9.6500000e-01
   5.0000000e+01   6.4600000e-01   4.6900000e-01   6.5900000e-01   9.0600000e-01   9.5600000e-01
   7.9244660e+01   7.1800000e-01   5.9000000e-01   7.2100000e-01   9.4400000e-01   9.6900000e-01
   1.2559432e+02   8.2900000e-01   7.1400000e-01   8.3400000e-01   9.6800000e-01   9.7400000e-01
   1.9905359e+02   8.8000000e-01   7.9000000e-01   8.8300000e-01   9.8700000e-01   9.6800000e-01
   3.1547867e+02   8.9300000e-01   8.3900000e-01   8.9700000e-01   9.8500000e-01   9.6700000e-01
   5.0000000e+02   9.4200000e-01   9.0100000e-01   9.4300000e-01   9.9100000e-01   9.7300000e-01
   7.9244660e+02   9.6000000e-01   9.2200000e-01   9.6200000e-01   9.9900000e-01   9.7100000e-01
   1.2559432e+03   9.7500000e-01   9.4200000e-01   9.7500000e-01   9.9500000e-01   9.6700000e-01
   1.9905359e+03   9.8300000e-01   9.4400000e-01   9.8300000e-01   1.0000000e+00   9.6900000e-01
   3.1547867e+03   9.9000000e-01   9.6000000e-01   9.9000000e-01   9.9800000e-01   9.6200000e-01
   5.0000000e+03   9.8600000e-01   9.6700000e-01   9.8700000e-01   1.0000000e+00   9.6200000e-01


==> Data/data_CDF.dat <==
%auto-ignore
   CDF		IV		SR-LS		Stansfield		DPD		DiSouL
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.0000000e-03   1.1504591e-02   7.4755544e-02   1.7697416e-02   1.9299004e-02   1.6836558e-02
   2.0000000e-03   1.5404494e-02   1.1178340e-01   2.4816797e-02   4.0951921e-02   1.9311594e-02
   3.0000000e-03   3.2688190e-02   3.0394115e-01   4.6722091e-02   6.9044875e-02   2.1741696e-02
   4.0000000e-03   6.9058184e-02   3.6860020e-01   5.0348216e-02   7.5530479e-02   2.4124851e-02
   5.0000000e-03   8.2250300e-02   3.9116435e-01   7.0027128e-02   7.9554972e-02   3.0258731e-02
   6.0000000e-03   8.7397633e-02   4.7944434e-01   8.8195968e-02   8.9895619e-02   3.1679387e-02
   7.0000000e-03   1.0966827e-01   5.1126158e-01   9.5889222e-02   9.0510398e-02   3.3032764e-02
   8.0000000e-03   1.1281352e-01   5.4519167e-01   9.9567777e-02   9.4131590e-02   3.3514541e-02
   9.0000000e-03   1.1797980e-01   6.0247980e-01   1.1470149e-01   9.4574151e-02   3.3914828e-02
   1.0000000e-02   1.2703470e-01   6.0357836e-01   1.1546761e-01   9.9885982e-02   3.6632876e-02
   1.1000000e-02   1.2806168e-01   6.4074394e-01   1.1883537e-01   1.0222267e-01   3.8104049e-02
   1.2000000e-02   1.3169778e-01   7.0096339e-01   1.2040647e-01   1.1034132e-01   3.8947172e-02
   1.3000000e-02   1.3404426e-01   7.1718306e-01   1.2632608e-01   1.1089028e-01   4.0458788e-02
   1.4000000e-02   1.3433327e-01   7.3266743e-01   1.3033424e-01   1.1161546e-01   4.0666519e-02
   1.5000000e-02   1.4006329e-01   7.8768193e-01   1.3587288e-01   1.1210293e-01   4.2828185e-02
   1.6000000e-02   1.4290608e-01   8.0932398e-01   1.4486550e-01   1.1565985e-01   4.3050587e-02
   1.7000000e-02   1.4703088e-01   8.2081228e-01   1.4554345e-01   1.1649249e-01   4.3325429e-02
   1.8000000e-02   1.5042735e-01   8.2594981e-01   1.4658893e-01   1.2103439e-01   4.4476159e-02
   1.9000000e-02   1.6201693e-01   8.8029258e-01   1.5734637e-01   1.2136919e-01   4.5986529e-02
   2.0000000e-02   1.6609539e-01   8.9309968e-01   1.6401108e-01   1.2401751e-01   4.6264654e-02
   2.1000000e-02   1.7013869e-01   8.9464368e-01   1.6518669e-01   1.2795495e-01   4.8203477e-02
   2.2000000e-02   1.7831335e-01   9.2933244e-01   1.6693284e-01   1.3226597e-01   4.8843233e-02
   2.3000000e-02   1.7971851e-01   9.2940754e-01   1.7246380e-01   1.3301375e-01   4.9193331e-02
   2.4000000e-02   1.8286937e-01   9.5540105e-01   1.7566059e-01   1.3348002e-01   5.2054262e-02
   2.5000000e-02   1.8572349e-01   9.7019120e-01   1.7670422e-01   1.3387328e-01   5.5819498e-02
   2.6000000e-02   1.9591683e-01   1.0050294e+00   1.7740726e-01   1.3418105e-01   5.6774962e-02
   2.7000000e-02   2.0716960e-01   1.0200243e+00   1.8189487e-01   1.3441692e-01   5.7844548e-02
   2.8000000e-02   2.1403729e-01   1.0364413e+00   1.9070009e-01   1.3459596e-01   5.8250274e-02
   2.9000000e-02   2.1691898e-01   1.0513678e+00   1.9305723e-01   1.3459795e-01   5.9366809e-02
   3.0000000e-02   2.1732448e-01   1.0609464e+00   1.9433708e-01   1.3802171e-01   5.9458211e-02
   3.1000000e-02   2.2535641e-01   1.0914231e+00   2.0184024e-01   1.3864763e-01   5.9966533e-02
   3.2000000e-02   2.3294281e-01   1.1072496e+00   2.0410296e-01   1.5370757e-01   6.0646439e-02
   3.3000000e-02   2.5818037e-01   1.1128862e+00   2.1443291e-01   1.5534427e-01   6.1463645e-02
   3.4000000e-02   2.6342614e-01   1.1162122e+00   2.1451851e-01   1.5686830e-01   6.1712785e-02
   3.5000000e-02   2.7022075e-01   1.1277847e+00   2.2013348e-01   1.5810774e-01   6.1790489e-02
   3.6000000e-02   2.7572034e-01   1.1284072e+00   2.2071671e-01   1.5819219e-01   6.2330919e-02
   3.7000000e-02   2.7796635e-01   1.1316303e+00   2.2351155e-01   1.6058486e-01   6.2678543e-02
   3.8000000e-02   2.7853856e-01   1.1355282e+00   2.2508599e-01   1.6159128e-01   6.3217257e-02
   3.9000000e-02   2.8317839e-01   1.1731456e+00   2.2784195e-01   1.6169459e-01   6.4318463e-02
   4.0000000e-02   2.9636143e-01   1.1744209e+00   2.3066654e-01   1.6989806e-01   6.5185497e-02
   4.1000000e-02   2.9668864e-01   1.1817872e+00   2.4724865e-01   1.7097981e-01   6.6082091e-02
   4.2000000e-02   2.9953226e-01   1.2071930e+00   2.5030315e-01   1.7108138e-01   6.6623928e-02
   4.3000000e-02   3.0844848e-01   1.2115545e+00   2.5152280e-01   1.7200544e-01   6.7607076e-02
   4.4000000e-02   3.1094512e-01   1.2182301e+00   2.5327844e-01   1.7677662e-01   6.9044875e-02
   4.5000000e-02   3.1124546e-01   1.2499675e+00   2.6323126e-01   1.8329724e-01   6.9059878e-02
   4.6000000e-02   3.1242843e-01   1.2937897e+00   2.8050477e-01   1.8391144e-01   7.0272042e-02
   4.7000000e-02   3.1638974e-01   1.2971899e+00   2.8341473e-01   1.8419586e-01   7.1039348e-02
   4.8000000e-02   3.2398853e-01   1.3151786e+00   2.8992739e-01   1.8856251e-01   7.3401485e-02
   4.9000000e-02   3.2884231e-01   1.3163904e+00   2.9111603e-01   1.8917430e-01   7.4574087e-02
   5.0000000e-02   3.3550039e-01   1.3195269e+00   2.9424656e-01   1.9238674e-01   7.4957321e-02
   5.1000000e-02   3.3848112e-01   1.3245717e+00   2.9725301e-01   1.9258790e-01   7.8218997e-02
   5.2000000e-02   3.4265381e-01   1.3397930e+00   3.2029224e-01   1.9403893e-01   8.0489975e-02
   5.3000000e-02   3.4838577e-01   1.3406698e+00   3.2911576e-01   1.9968525e-01   8.1174728e-02
   5.4000000e-02   3.6465609e-01   1.3733046e+00   3.3378269e-01   1.9981686e-01   8.3442386e-02
   5.5000000e-02   3.6799696e-01   1.3758413e+00   3.5447019e-01   2.0296555e-01   8.4635347e-02
   5.6000000e-02   3.7100386e-01   1.3769746e+00   3.6415928e-01   2.0472009e-01   8.7231489e-02
   5.7000000e-02   3.7963592e-01   1.3840463e+00   3.6545331e-01   2.0581544e-01   8.9900703e-02
   5.8000000e-02   3.8656337e-01   1.4107537e+00   3.7425861e-01   2.1061659e-01   9.0297942e-02
   5.9000000e-02   3.8666055e-01   1.4151430e+00   3.7546198e-01   2.1738349e-01   9.0756920e-02
   6.0000000e-02   3.8961952e-01   1.4221022e+00   3.7732114e-01   2.1778980e-01   9.1728352e-02
   6.1000000e-02   3.9674997e-01   1.4356865e+00   3.8053360e-01   2.1871967e-01   9.2134637e-02
   6.2000000e-02   3.9729889e-01   1.4357805e+00   3.8163917e-01   2.2177834e-01   9.2309983e-02
   6.3000000e-02   4.0456328e-01   1.4407047e+00   3.8430168e-01   2.2211632e-01   9.4195835e-02
   6.4000000e-02   4.1449418e-01   1.4512892e+00   3.8816760e-01   2.2499136e-01   9.4472860e-02
   6.5000000e-02   4.2630634e-01   1.4750015e+00   3.9796564e-01   2.2549734e-01   9.6062810e-02
   6.6000000e-02   4.2844578e-01   1.4798120e+00   4.0166188e-01   2.2946770e-01   9.8717129e-02
   6.7000000e-02   4.3190642e-01   1.4812761e+00   4.0796186e-01   2.3098323e-01   9.8809068e-02
   6.8000000e-02   4.4618485e-01   1.4837382e+00   4.0865911e-01   2.3450421e-01   9.8876675e-02
   6.9000000e-02   4.5227614e-01   1.4983666e+00   4.1885531e-01   2.4131338e-01   9.9247082e-02
   7.0000000e-02   4.5496680e-01   1.5083660e+00   4.3585045e-01   2.4167301e-01   9.9961611e-02
   7.1000000e-02   4.5582874e-01   1.5125121e+00   4.3615174e-01   2.4325496e-01   1.0003692e-01
   7.2000000e-02   4.5780214e-01   1.5374883e+00   4.3974653e-01   2.4418046e-01   1.0057273e-01
   7.3000000e-02   4.6445505e-01   1.5457810e+00   4.4011591e-01   2.4753103e-01   1.0240145e-01
   7.4000000e-02   4.6461878e-01   1.5516896e+00   4.4099019e-01   2.4764239e-01   1.0349137e-01
   7.5000000e-02   4.6565354e-01   1.5753477e+00   4.4539277e-01   2.4876430e-01   1.0685756e-01
   7.6000000e-02   4.6712477e-01   1.5775409e+00   4.4573065e-01   2.5190936e-01   1.0685995e-01
   7.7000000e-02   4.6922176e-01   1.5787839e+00   4.6572581e-01   2.5366203e-01   1.0760234e-01
   7.8000000e-02   4.7325136e-01   1.5914410e+00   4.6816800e-01   2.5437980e-01   1.0783983e-01
   7.9000000e-02   4.7624113e-01   1.6109051e+00   4.7513394e-01   2.5449158e-01   1.0825608e-01
   8.0000000e-02   4.7951999e-01   1.6139563e+00   4.7520974e-01   2.6241146e-01   1.0885485e-01
   8.1000000e-02   4.8389510e-01   1.6356101e+00   4.9011415e-01   2.6550302e-01   1.0930126e-01
   8.2000000e-02   4.8514367e-01   1.6365914e+00   4.9554110e-01   2.6682602e-01   1.1034132e-01
   8.3000000e-02   4.8787056e-01   1.6438705e+00   4.9628173e-01   2.6689923e-01   1.1058711e-01
   8.4000000e-02   4.9678418e-01   1.6538814e+00   4.9844703e-01   2.6704978e-01   1.1359955e-01
   8.5000000e-02   4.9943679e-01   1.6576704e+00   5.0124999e-01   2.7118245e-01   1.1382038e-01
   8.6000000e-02   5.0620939e-01   1.6814649e+00   5.0329082e-01   2.7730461e-01   1.1384179e-01
   8.7000000e-02   5.1372112e-01   1.6883853e+00   5.0546525e-01   2.8047610e-01   1.1423978e-01
   8.8000000e-02   5.1430972e-01   1.6931758e+00   5.0831791e-01   2.8092020e-01   1.1442778e-01
   8.9000000e-02   5.1748323e-01   1.6939286e+00   5.0993221e-01   2.8105508e-01   1.1470918e-01
   9.0000000e-02   5.2617253e-01   1.6972951e+00   5.1824035e-01   2.8332697e-01   1.1616011e-01
   9.1000000e-02   5.2799465e-01   1.7221622e+00   5.3048821e-01   2.8366528e-01   1.1620993e-01
   9.2000000e-02   5.2834370e-01   1.7271535e+00   5.3152133e-01   2.8459373e-01   1.1624603e-01
   9.3000000e-02   5.3263782e-01   1.7372463e+00   5.3510184e-01   2.8668359e-01   1.1638195e-01
   9.4000000e-02   5.3707410e-01   1.7416323e+00   5.4464741e-01   2.8779662e-01   1.1660085e-01
   9.5000000e-02   5.6833760e-01   1.7513177e+00   5.7007452e-01   2.8847274e-01   1.1693289e-01
   9.6000000e-02   5.7413922e-01   1.7923639e+00   5.7435612e-01   2.9199269e-01   1.1728159e-01
   9.7000000e-02   5.8249613e-01   1.7952817e+00   5.7516214e-01   2.9224385e-01   1.1804214e-01
   9.8000000e-02   5.9682490e-01   1.7996422e+00   5.9323068e-01   2.9227011e-01   1.1871310e-01
   9.9000000e-02   6.0482840e-01   1.7998751e+00   5.9346376e-01   2.9233927e-01   1.1898730e-01
   1.0000000e-01   6.2365708e-01   1.8021797e+00   5.9533218e-01   2.9425243e-01   1.2004391e-01
   1.0100000e-01   6.2795002e-01   1.8193145e+00   6.0569917e-01   3.0151040e-01   1.2028554e-01
   1.0200000e-01   6.3198340e-01   1.8300746e+00   6.1241444e-01   3.0379161e-01   1.2031073e-01
   1.0300000e-01   6.3365006e-01   1.8396467e+00   6.1393449e-01   3.0433437e-01   1.2168351e-01
   1.0400000e-01   6.4942967e-01   1.8432306e+00   6.1580042e-01   3.0584699e-01   1.2187264e-01
   1.0500000e-01   6.6642633e-01   1.8553191e+00   6.1675566e-01   3.0853896e-01   1.2219652e-01
   1.0600000e-01   6.8049084e-01   1.8562755e+00   6.3269612e-01   3.0997485e-01   1.2395839e-01
   1.0700000e-01   6.9474077e-01   1.8681050e+00   6.4097700e-01   3.1004730e-01   1.2488118e-01
   1.0800000e-01   7.0874818e-01   1.8754585e+00   6.5170572e-01   3.1309170e-01   1.2510410e-01
   1.0900000e-01   7.1122215e-01   1.8798774e+00   6.5734249e-01   3.1390321e-01   1.2702919e-01
   1.1000000e-01   7.3805708e-01   1.8873550e+00   6.7552739e-01   3.2376651e-01   1.2840018e-01
   1.1100000e-01   7.4047059e-01   1.8944068e+00   6.8730548e-01   3.2446124e-01   1.3012866e-01
   1.1200000e-01   7.4557408e-01   1.9101264e+00   6.9474545e-01   3.3053614e-01   1.3044706e-01
   1.1300000e-01   7.5496739e-01   1.9122038e+00   6.9990466e-01   3.3206924e-01   1.3133006e-01
   1.1400000e-01   7.5576786e-01   1.9213344e+00   7.0477098e-01   3.3299619e-01   1.3201277e-01
   1.1500000e-01   7.8316899e-01   1.9296744e+00   7.0871961e-01   3.3341577e-01   1.3226597e-01
   1.1600000e-01   7.9090874e-01   1.9331084e+00   7.2667925e-01   3.3381900e-01   1.3458815e-01
   1.1700000e-01   8.0895646e-01   1.9446774e+00   7.4420786e-01   3.3426572e-01   1.3476887e-01
   1.1800000e-01   8.4001590e-01   1.9470473e+00   7.4526332e-01   3.3493418e-01   1.3734952e-01
   1.1900000e-01   8.4033376e-01   1.9485888e+00   7.5167113e-01   3.3504917e-01   1.3774019e-01
   1.2000000e-01   8.6289826e-01   1.9584301e+00   7.5612257e-01   3.3642253e-01   1.3871091e-01
   1.2100000e-01   8.8967598e-01   1.9643804e+00   7.6209343e-01   3.4128933e-01   1.4114347e-01
   1.2200000e-01   8.9440552e-01   1.9783927e+00   7.6864740e-01   3.4185586e-01   1.4137548e-01
   1.2300000e-01   8.9944528e-01   1.9818661e+00   7.7344902e-01   3.4585531e-01   1.4156737e-01
   1.2400000e-01   9.0009440e-01   1.9981332e+00   7.9068205e-01   3.4821949e-01   1.4166266e-01
   1.2500000e-01   9.0095806e-01   1.9995488e+00   7.9105928e-01   3.4869133e-01   1.4366767e-01
   1.2600000e-01   9.0607738e-01   2.0403852e+00   8.0712924e-01   3.5098483e-01   1.4387408e-01
   1.2700000e-01   9.0975158e-01   2.0553978e+00   8.1858169e-01   3.5277097e-01   1.4613919e-01
   1.2800000e-01   9.3114357e-01   2.0827850e+00   8.2626745e-01   3.5447650e-01   1.4666909e-01
   1.2900000e-01   9.3439262e-01   2.0916540e+00   8.2822597e-01   3.5879841e-01   1.4708136e-01
   1.3000000e-01   9.4065347e-01   2.0971756e+00   8.4350542e-01   3.5994130e-01   1.4749493e-01
   1.3100000e-01   9.4368515e-01   2.1109416e+00   8.4908021e-01   3.6204709e-01   1.4821782e-01
   1.3200000e-01   9.4723043e-01   2.1140436e+00   8.6580202e-01   3.6423041e-01   1.4840832e-01
   1.3300000e-01   9.6308174e-01   2.1230941e+00   8.6942539e-01   3.6628868e-01   1.4851019e-01
   1.3400000e-01   9.7470918e-01   2.1319688e+00   8.7993693e-01   3.6774385e-01   1.4873671e-01
   1.3500000e-01   9.8700413e-01   2.1421278e+00   8.8840232e-01   3.7007532e-01   1.4999236e-01
   1.3600000e-01   1.0013255e+00   2.1434760e+00   9.0033999e-01   3.7067503e-01   1.5094960e-01
   1.3700000e-01   1.0142985e+00   2.1501691e+00   9.4020189e-01   3.7560997e-01   1.5125274e-01
   1.3800000e-01   1.0361550e+00   2.1620088e+00   9.4662429e-01   3.7625701e-01   1.5202549e-01
   1.3900000e-01   1.0372481e+00   2.1695372e+00   9.8475344e-01   3.7933178e-01   1.5421402e-01
   1.4000000e-01   1.0686144e+00   2.1723663e+00   9.8774747e-01   3.7971781e-01   1.5481475e-01
   1.4100000e-01   1.0755747e+00   2.1830547e+00   9.8913664e-01   3.8045669e-01   1.5622159e-01
   1.4200000e-01   1.0762334e+00   2.1849680e+00   1.0062032e+00   3.8609758e-01   1.5891417e-01
   1.4300000e-01   1.0766614e+00   2.1959980e+00   1.0113464e+00   3.8619323e-01   1.5901131e-01
   1.4400000e-01   1.0787483e+00   2.2019819e+00   1.0135640e+00   3.8933296e-01   1.5903490e-01
   1.4500000e-01   1.0851897e+00   2.2094622e+00   1.0145766e+00   3.9082158e-01   1.5960892e-01
   1.4600000e-01   1.0955705e+00   2.2108397e+00   1.0320185e+00   3.9385394e-01   1.5974171e-01
   1.4700000e-01   1.0963089e+00   2.2122754e+00   1.0429877e+00   3.9543682e-01   1.6058480e-01
   1.4800000e-01   1.1037811e+00   2.2186254e+00   1.0580740e+00   4.0021869e-01   1.6090444e-01
   1.4900000e-01   1.1094644e+00   2.2189873e+00   1.0809505e+00   4.0037723e-01   1.6152772e-01
   1.5000000e-01   1.1183623e+00   2.2193638e+00   1.0858675e+00   4.0064844e-01   1.6242764e-01
   1.5100000e-01   1.1244447e+00   2.2201773e+00   1.1116978e+00   4.0161999e-01   1.6244108e-01
   1.5200000e-01   1.1325998e+00   2.2211100e+00   1.1130588e+00   4.0235011e-01   1.6258142e-01
   1.5300000e-01   1.1375586e+00   2.2420957e+00   1.1307295e+00   4.0488839e-01   1.6294151e-01
   1.5400000e-01   1.1409250e+00   2.2471914e+00   1.1362868e+00   4.0552333e-01   1.6328761e-01
   1.5500000e-01   1.1744054e+00   2.2485131e+00   1.1558070e+00   4.0802350e-01   1.6374049e-01
   1.5600000e-01   1.1930057e+00   2.2505533e+00   1.1606164e+00   4.0985365e-01   1.6544063e-01
   1.5700000e-01   1.2140478e+00   2.2604297e+00   1.1621149e+00   4.1147816e-01   1.6636203e-01
   1.5800000e-01   1.2252231e+00   2.2631079e+00   1.1651039e+00   4.1171796e-01   1.6702761e-01
   1.5900000e-01   1.2581110e+00   2.2813700e+00   1.1898845e+00   4.1230170e-01   1.6832765e-01
   1.6000000e-01   1.2770036e+00   2.2838923e+00   1.1919018e+00   4.1464768e-01   1.6836999e-01
   1.6100000e-01   1.2815678e+00   2.2844754e+00   1.2082923e+00   4.1584270e-01   1.6839599e-01
   1.6200000e-01   1.3130572e+00   2.2859353e+00   1.2094758e+00   4.1923956e-01   1.6858673e-01
   1.6300000e-01   1.3161341e+00   2.3051628e+00   1.2407038e+00   4.2153092e-01   1.6876697e-01
   1.6400000e-01   1.3322546e+00   2.3110339e+00   1.2600074e+00   4.2307625e-01   1.6962414e-01
   1.6500000e-01   1.3347514e+00   2.3118546e+00   1.2690663e+00   4.2519834e-01   1.7358180e-01
   1.6600000e-01   1.3430076e+00   2.3444220e+00   1.2765461e+00   4.2888128e-01   1.7488253e-01
   1.6700000e-01   1.3455984e+00   2.3721493e+00   1.2911432e+00   4.2949407e-01   1.7501729e-01
   1.6800000e-01   1.3482819e+00   2.3724743e+00   1.3018547e+00   4.3005250e-01   1.7510140e-01
   1.6900000e-01   1.3936195e+00   2.3887914e+00   1.3116421e+00   4.3518929e-01   1.7581723e-01
   1.7000000e-01   1.4023674e+00   2.4038765e+00   1.3483217e+00   4.3624809e-01   1.7651930e-01
   1.7100000e-01   1.4145819e+00   2.4163267e+00   1.3500519e+00   4.3667667e-01   1.7677662e-01
   1.7200000e-01   1.4370603e+00   2.4181885e+00   1.3603032e+00   4.3767908e-01   1.7795797e-01
   1.7300000e-01   1.4452983e+00   2.4220743e+00   1.3736592e+00   4.3825956e-01   1.7825625e-01
   1.7400000e-01   1.4550985e+00   2.4367034e+00   1.3757191e+00   4.4049483e-01   1.7960477e-01
   1.7500000e-01   1.4794825e+00   2.4371491e+00   1.4065684e+00   4.4113674e-01   1.8045920e-01
   1.7600000e-01   1.4826531e+00   2.4492464e+00   1.4070228e+00   4.4265143e-01   1.8049450e-01
   1.7700000e-01   1.5290546e+00   2.4720804e+00   1.4291416e+00   4.4493805e-01   1.8061806e-01
   1.7800000e-01   1.5427866e+00   2.4737093e+00   1.4564942e+00   4.4861394e-01   1.8096982e-01
   1.7900000e-01   1.5459175e+00   2.4834707e+00   1.4607600e+00   4.4877562e-01   1.8143328e-01
   1.8000000e-01   1.5489246e+00   2.4867752e+00   1.5009639e+00   4.5213270e-01   1.8285817e-01
   1.8100000e-01   1.5510829e+00   2.4891025e+00   1.5050923e+00   4.5827105e-01   1.8433761e-01
   1.8200000e-01   1.5596893e+00   2.4895699e+00   1.5130923e+00   4.5896731e-01   1.8463646e-01
   1.8300000e-01   1.5814491e+00   2.4953669e+00   1.5277719e+00   4.6292191e-01   1.8492611e-01
   1.8400000e-01   1.6013351e+00   2.5050802e+00   1.5722964e+00   4.6445653e-01   1.8546750e-01
   1.8500000e-01   1.6120201e+00   2.5057742e+00   1.5753944e+00   4.6477784e-01   1.8612101e-01
   1.8600000e-01   1.7671308e+00   2.5069652e+00   1.6033806e+00   4.6658215e-01   1.8650069e-01
   1.8700000e-01   1.7791171e+00   2.5164185e+00   1.6395885e+00   4.7205228e-01   1.8713532e-01
   1.8800000e-01   1.7822805e+00   2.5205097e+00   1.6450426e+00   4.7641541e-01   1.8726878e-01
   1.8900000e-01   1.8023269e+00   2.5210977e+00   1.6483961e+00   4.8202449e-01   1.8738315e-01
   1.9000000e-01   1.8048429e+00   2.5354842e+00   1.6601331e+00   4.8305396e-01   1.8911982e-01
   1.9100000e-01   1.8142965e+00   2.5414771e+00   1.6667561e+00   4.8671186e-01   1.8918355e-01
   1.9200000e-01   1.8195161e+00   2.5474859e+00   1.6767718e+00   4.8746456e-01   1.8979305e-01
   1.9300000e-01   1.8354496e+00   2.5639689e+00   1.6797981e+00   4.9079861e-01   1.8991958e-01
   1.9400000e-01   1.9092461e+00   2.5681974e+00   1.7112964e+00   4.9089493e-01   1.9129814e-01
   1.9500000e-01   1.9245598e+00   2.5708098e+00   1.7226997e+00   4.9191863e-01   1.9208663e-01
   1.9600000e-01   1.9338865e+00   2.5727292e+00   1.7408091e+00   4.9713333e-01   1.9338176e-01
   1.9700000e-01   1.9599729e+00   2.5734575e+00   1.7453521e+00   5.0168431e-01   1.9389079e-01
   1.9800000e-01   1.9873333e+00   2.5764808e+00   1.7573933e+00   5.1673869e-01   1.9477623e-01
   1.9900000e-01   2.0364947e+00   2.5801304e+00   1.7844483e+00   5.1772676e-01   1.9505814e-01
   2.0000000e-01   2.0689359e+00   2.5881169e+00   1.8014523e+00   5.2344299e-01   1.9641985e-01
   2.0100000e-01   2.0795792e+00   2.5887215e+00   1.8064531e+00   5.2626869e-01   1.9697624e-01
   2.0200000e-01   2.0959154e+00   2.5967876e+00   1.9115506e+00   5.2716744e-01   1.9756624e-01
   2.0300000e-01   2.1359075e+00   2.6076315e+00   1.9300980e+00   5.2842953e-01   1.9771391e-01
   2.0400000e-01   2.1465886e+00   2.6117076e+00   1.9937326e+00   5.3310535e-01   1.9925723e-01
   2.0500000e-01   2.1784044e+00   2.6198675e+00   2.0317614e+00   5.3690697e-01   2.0032375e-01
   2.0600000e-01   2.2272019e+00   2.6221048e+00   2.0617322e+00   5.4149097e-01   2.0043203e-01
   2.0700000e-01   2.2518644e+00   2.6533859e+00   2.1445772e+00   5.4441119e-01   2.0170430e-01
   2.0800000e-01   2.2651448e+00   2.6568971e+00   2.1513076e+00   5.4775176e-01   2.0173763e-01
   2.0900000e-01   2.3181380e+00   2.6612803e+00   2.1786587e+00   5.4798084e-01   2.0205113e-01
   2.1000000e-01   2.3687405e+00   2.6763748e+00   2.1797801e+00   5.4904089e-01   2.0288039e-01
   2.1100000e-01   2.4025077e+00   2.6804250e+00   2.2582690e+00   5.5331590e-01   2.0311135e-01
   2.1200000e-01   2.4192877e+00   2.6860459e+00   2.2991149e+00   5.5363371e-01   2.0338362e-01
   2.1300000e-01   2.4244190e+00   2.6933553e+00   2.3349482e+00   5.5621670e-01   2.0424794e-01
   2.1400000e-01   2.4396067e+00   2.6976265e+00   2.3758435e+00   5.5850892e-01   2.0600995e-01
   2.1500000e-01   2.4704243e+00   2.6995222e+00   2.3823498e+00   5.6062523e-01   2.0722932e-01
   2.1600000e-01   2.5224833e+00   2.7136786e+00   2.4222213e+00   5.6319751e-01   2.0832125e-01
   2.1700000e-01   2.5303988e+00   2.7149895e+00   2.4268889e+00   5.6664744e-01   2.0893070e-01
   2.1800000e-01   2.6138330e+00   2.7154639e+00   2.4311558e+00   5.7087593e-01   2.0902681e-01
   2.1900000e-01   2.6494512e+00   2.7170265e+00   2.4371917e+00   5.8231692e-01   2.0919787e-01
   2.2000000e-01   2.6632419e+00   2.7352636e+00   2.4697579e+00   5.8924491e-01   2.1070698e-01
   2.2100000e-01   2.6866251e+00   2.7433476e+00   2.4809741e+00   5.8961494e-01   2.1078064e-01
   2.2200000e-01   2.6905436e+00   2.7505772e+00   2.5433922e+00   5.9078516e-01   2.1110210e-01
   2.2300000e-01   2.7260102e+00   2.7511920e+00   2.5516387e+00   5.9232667e-01   2.1141410e-01
   2.2400000e-01   2.8596584e+00   2.7622308e+00   2.5642756e+00   5.9445137e-01   2.1303483e-01
   2.2500000e-01   2.9618669e+00   2.7632619e+00   2.6514646e+00   5.9635658e-01   2.1336060e-01
   2.2600000e-01   3.1246251e+00   2.7759113e+00   2.7211282e+00   5.9670240e-01   2.1364522e-01
   2.2700000e-01   3.1399411e+00   2.7822302e+00   2.7620454e+00   5.9919183e-01   2.1405333e-01
   2.2800000e-01   3.1594946e+00   2.7831135e+00   2.7676756e+00   6.0361178e-01   2.1415085e-01
   2.2900000e-01   3.1957485e+00   2.7935972e+00   2.8001947e+00   6.0381008e-01   2.1671186e-01
   2.3000000e-01   3.2811795e+00   2.8151633e+00   2.8024930e+00   6.0449458e-01   2.1887111e-01
   2.3100000e-01   3.2907198e+00   2.8319611e+00   2.8092980e+00   6.0459400e-01   2.1893571e-01
   2.3200000e-01   3.3195347e+00   2.8434413e+00   2.8147867e+00   6.0544263e-01   2.1976306e-01
   2.3300000e-01   3.3537440e+00   2.8571826e+00   2.8602961e+00   6.0551227e-01   2.2166470e-01
   2.3400000e-01   3.3565832e+00   2.8614106e+00   2.8764686e+00   6.0577204e-01   2.2200455e-01
   2.3500000e-01   3.3969855e+00   2.8657516e+00   2.9081562e+00   6.0634925e-01   2.2213567e-01
   2.3600000e-01   3.4085585e+00   2.8714017e+00   2.9188182e+00   6.0635524e-01   2.2228475e-01
   2.3700000e-01   3.4900122e+00   2.8723054e+00   2.9535764e+00   6.0921760e-01   2.2344627e-01
   2.3800000e-01   3.4923725e+00   2.8770925e+00   2.9609501e+00   6.1261219e-01   2.2390950e-01
   2.3900000e-01   3.5129168e+00   2.8781039e+00   2.9707407e+00   6.1509605e-01   2.2432970e-01
   2.4000000e-01   3.5731363e+00   2.8802041e+00   3.0129845e+00   6.1543188e-01   2.2488783e-01
   2.4100000e-01   3.5853352e+00   2.8992332e+00   3.0579350e+00   6.1947721e-01   2.2499136e-01
   2.4200000e-01   3.5971335e+00   2.9007619e+00   3.0859614e+00   6.1953868e-01   2.2702483e-01
   2.4300000e-01   3.6017515e+00   2.9108039e+00   3.0925380e+00   6.1981173e-01   2.2782174e-01
   2.4400000e-01   3.6859202e+00   2.9127982e+00   3.1397025e+00   6.2120141e-01   2.2786397e-01
   2.4500000e-01   3.6880515e+00   2.9132983e+00   3.1781181e+00   6.2188047e-01   2.2787284e-01
   2.4600000e-01   3.7484093e+00   2.9244997e+00   3.2205912e+00   6.2356588e-01   2.3045487e-01
   2.4700000e-01   3.7778034e+00   2.9359583e+00   3.2509915e+00   6.2436124e-01   2.3074348e-01
   2.4800000e-01   3.7983299e+00   2.9485913e+00   3.2843927e+00   6.2485232e-01   2.3114493e-01
   2.4900000e-01   3.8086116e+00   2.9654699e+00   3.3246576e+00   6.2538490e-01   2.3120731e-01
   2.5000000e-01   3.8157250e+00   2.9738358e+00   3.3575676e+00   6.2746882e-01   2.3151326e-01
   2.5100000e-01   3.8434689e+00   2.9830497e+00   3.3631125e+00   6.2826592e-01   2.3165771e-01
   2.5200000e-01   3.8451114e+00   3.0197410e+00   3.3717647e+00   6.2928944e-01   2.3170357e-01
   2.5300000e-01   3.8765998e+00   3.0290446e+00   3.3995675e+00   6.3109604e-01   2.3256184e-01
   2.5400000e-01   3.8997443e+00   3.0308886e+00   3.4420631e+00   6.3339405e-01   2.3270537e-01
   2.5500000e-01   3.9151332e+00   3.0331383e+00   3.4486675e+00   6.3672879e-01   2.3293641e-01
   2.5600000e-01   3.9895368e+00   3.0365170e+00   3.4674436e+00   6.4268586e-01   2.3486062e-01
   2.5700000e-01   4.0075532e+00   3.0377856e+00   3.5005271e+00   6.4442350e-01   2.3594146e-01
   2.5800000e-01   4.0374455e+00   3.0577691e+00   3.5094513e+00   6.4542735e-01   2.3682382e-01
   2.5900000e-01   4.0699296e+00   3.0596594e+00   3.5110215e+00   6.4698654e-01   2.3830040e-01
   2.6000000e-01   4.0946497e+00   3.0600874e+00   3.5618273e+00   6.4766434e-01   2.3908669e-01
   2.6100000e-01   4.1153849e+00   3.0601072e+00   3.5794539e+00   6.4903973e-01   2.3970980e-01
   2.6200000e-01   4.1493853e+00   3.0660448e+00   3.6160101e+00   6.5258126e-01   2.4010010e-01
   2.6300000e-01   4.1592503e+00   3.0694735e+00   3.6574099e+00   6.5542455e-01   2.4032259e-01
   2.6400000e-01   4.2240143e+00   3.0741177e+00   3.6983871e+00   6.5551838e-01   2.4044922e-01
   2.6500000e-01   4.2498279e+00   3.0773405e+00   3.7999019e+00   6.6018460e-01   2.4130332e-01
   2.6600000e-01   4.3024918e+00   3.0783473e+00   3.8091484e+00   6.6022183e-01   2.4781059e-01
   2.6700000e-01   4.4221344e+00   3.0794046e+00   3.8726139e+00   6.6274438e-01   2.4790530e-01
   2.6800000e-01   4.4509359e+00   3.0846283e+00   3.8734527e+00   6.6712506e-01   2.4872208e-01
   2.6900000e-01   4.4721637e+00   3.0944597e+00   3.8776199e+00   6.7287490e-01   2.5004928e-01
   2.7000000e-01   4.5422183e+00   3.0960526e+00   3.8851777e+00   6.7886138e-01   2.5006617e-01
   2.7100000e-01   4.6368365e+00   3.0991264e+00   3.9777913e+00   6.7973801e-01   2.5047072e-01
   2.7200000e-01   4.7651161e+00   3.1020938e+00   3.9867987e+00   6.8613531e-01   2.5087329e-01
   2.7300000e-01   4.7705666e+00   3.1057913e+00   4.0123615e+00   6.8807509e-01   2.5168294e-01
   2.7400000e-01   4.7753128e+00   3.1062158e+00   4.0326980e+00   6.8997318e-01   2.5366203e-01
   2.7500000e-01   4.7811560e+00   3.1065921e+00   4.0569482e+00   6.9948900e-01   2.5496434e-01
   2.7600000e-01   4.7863449e+00   3.1184534e+00   4.0746026e+00   6.9986243e-01   2.5502725e-01
   2.7700000e-01   4.8006616e+00   3.1264056e+00   4.0939113e+00   7.0892575e-01   2.5518726e-01
   2.7800000e-01   4.8147691e+00   3.1292191e+00   4.1069222e+00   7.2280697e-01   2.5565628e-01
   2.7900000e-01   4.9131811e+00   3.1315861e+00   4.1166244e+00   7.2334446e-01   2.5595519e-01
   2.8000000e-01   4.9901394e+00   3.1322555e+00   4.1273991e+00   7.2462538e-01   2.5614326e-01
   2.8100000e-01   5.0255578e+00   3.1343646e+00   4.1486501e+00   7.2481493e-01   2.5776484e-01
   2.8200000e-01   5.0282980e+00   3.1608150e+00   4.1563048e+00   7.2823045e-01   2.5812731e-01
   2.8300000e-01   5.0332821e+00   3.1738667e+00   4.1677696e+00   7.3003113e-01   2.6059770e-01
   2.8400000e-01   5.0363168e+00   3.1945911e+00   4.2777313e+00   7.3089599e-01   2.6191446e-01
   2.8500000e-01   5.0526926e+00   3.2091193e+00   4.3178385e+00   7.3370423e-01   2.6251284e-01
   2.8600000e-01   5.0688430e+00   3.2101392e+00   4.3333073e+00   7.3455110e-01   2.6392905e-01
   2.8700000e-01   5.1113609e+00   3.2146518e+00   4.3387524e+00   7.3660392e-01   2.6429913e-01
   2.8800000e-01   5.1250069e+00   3.2265663e+00   4.3469837e+00   7.3683592e-01   2.6442391e-01
   2.8900000e-01   5.1739647e+00   3.2408791e+00   4.3751447e+00   7.3829311e-01   2.6556043e-01
   2.9000000e-01   5.1748931e+00   3.2602919e+00   4.4043627e+00   7.4377365e-01   2.6605778e-01
   2.9100000e-01   5.1847151e+00   3.2684281e+00   4.4144465e+00   7.4590908e-01   2.6719041e-01
   2.9200000e-01   5.2038104e+00   3.2803285e+00   4.4274161e+00   7.4957893e-01   2.6731157e-01
   2.9300000e-01   5.2364808e+00   3.2855607e+00   4.4326310e+00   7.5843758e-01   2.6761724e-01
   2.9400000e-01   5.2569822e+00   3.2897615e+00   4.4521081e+00   7.5865002e-01   2.6853219e-01
   2.9500000e-01   5.2606918e+00   3.3056863e+00   4.4819481e+00   7.6239277e-01   2.6981728e-01
   2.9600000e-01   5.3141658e+00   3.3145542e+00   4.5342203e+00   7.6407168e-01   2.7021456e-01
   2.9700000e-01   5.3289752e+00   3.3266112e+00   4.5501574e+00   7.6425651e-01   2.7077401e-01
   2.9800000e-01   5.4650159e+00   3.3289038e+00   4.5537080e+00   7.6563753e-01   2.7107911e-01
   2.9900000e-01   5.4840215e+00   3.3390619e+00   4.5817671e+00   7.6615499e-01   2.7118245e-01
   3.0000000e-01   5.4913199e+00   3.3427567e+00   4.6023889e+00   7.6687112e-01   2.7266951e-01
   3.0100000e-01   5.5001952e+00   3.3572764e+00   4.6233548e+00   7.6988227e-01   2.7385012e-01
   3.0200000e-01   5.5196439e+00   3.3644754e+00   4.6353536e+00   7.7061218e-01   2.7428455e-01
   3.0300000e-01   5.6577008e+00   3.3670196e+00   4.7034932e+00   7.7074102e-01   2.7469673e-01
   3.0400000e-01   5.6948031e+00   3.3757684e+00   4.7363974e+00   7.7093897e-01   2.7569990e-01
   3.0500000e-01   5.7263114e+00   3.3824490e+00   4.7550235e+00   7.7173894e-01   2.7704899e-01
   3.0600000e-01   5.7807256e+00   3.3849815e+00   4.8452893e+00   7.7251064e-01   2.7831444e-01
   3.0700000e-01   5.7982631e+00   3.3870286e+00   4.9331225e+00   7.7261917e-01   2.7853068e-01
   3.0800000e-01   5.8235157e+00   3.3889325e+00   4.9484099e+00   7.7749697e-01   2.7875422e-01
   3.0900000e-01   5.9501163e+00   3.3995670e+00   4.9635605e+00   7.7922365e-01   2.8136318e-01
   3.1000000e-01   5.9718385e+00   3.4093499e+00   4.9696156e+00   7.8114623e-01   2.8142045e-01
   3.1100000e-01   6.0030663e+00   3.4143492e+00   5.0436262e+00   7.8546665e-01   2.8180270e-01
   3.1200000e-01   6.1558471e+00   3.4189297e+00   5.0720861e+00   7.8799153e-01   2.8182218e-01
   3.1300000e-01   6.1588801e+00   3.4226394e+00   5.0742406e+00   7.9160323e-01   2.8263461e-01
   3.1400000e-01   6.2154513e+00   3.4604861e+00   5.1084904e+00   7.9888049e-01   2.8266251e-01
   3.1500000e-01   6.2387569e+00   3.4712338e+00   5.1464699e+00   7.9937552e-01   2.8372609e-01
   3.1600000e-01   6.3999565e+00   3.4803695e+00   5.1837446e+00   8.0176744e-01   2.8533248e-01
   3.1700000e-01   6.4097502e+00   3.4810289e+00   5.2137123e+00   8.0539718e-01   2.8704177e-01
   3.1800000e-01   6.4941579e+00   3.4899763e+00   5.2429407e+00   8.0834543e-01   2.8716206e-01
   3.1900000e-01   6.6539553e+00   3.4906782e+00   5.2636905e+00   8.1293372e-01   2.8755316e-01
   3.2000000e-01   6.6686509e+00   3.4918251e+00   5.2683217e+00   8.1617324e-01   2.8840211e-01
   3.2100000e-01   6.6828699e+00   3.5028047e+00   5.2741506e+00   8.1825450e-01   2.8881354e-01
   3.2200000e-01   6.7743218e+00   3.5054896e+00   5.2842768e+00   8.1929474e-01   2.8903644e-01
   3.2300000e-01   6.7904317e+00   3.5124488e+00   5.3121692e+00   8.2371058e-01   2.8919530e-01
   3.2400000e-01   6.8242808e+00   3.5453469e+00   5.3297436e+00   8.2387604e-01   2.9050977e-01
   3.2500000e-01   6.8491437e+00   3.5455019e+00   5.4949044e+00   8.2643760e-01   2.9166874e-01
   3.2600000e-01   6.8573763e+00   3.5562285e+00   5.5139511e+00   8.2796985e-01   2.9579835e-01
   3.2700000e-01   6.8880073e+00   3.5621582e+00   5.5165268e+00   8.2992311e-01   2.9592984e-01
   3.2800000e-01   6.9321842e+00   3.5676598e+00   5.5241837e+00   8.3249305e-01   2.9687042e-01
   3.2900000e-01   6.9385853e+00   3.5717675e+00   5.5895552e+00   8.3255571e-01   2.9692517e-01
   3.3000000e-01   7.0729457e+00   3.6216670e+00   5.6225806e+00   8.4094605e-01   2.9731070e-01
   3.3100000e-01   7.0767024e+00   3.6300966e+00   5.6436097e+00   8.4528813e-01   2.9883059e-01
   3.3200000e-01   7.0836364e+00   3.6403565e+00   5.6554121e+00   8.4615480e-01   3.0294408e-01
   3.3300000e-01   7.2349913e+00   3.6427254e+00   5.6805362e+00   8.4743218e-01   3.0295649e-01
   3.3400000e-01   7.2380723e+00   3.6430063e+00   5.6966363e+00   8.4826069e-01   3.0296966e-01
   3.3500000e-01   7.2734510e+00   3.6482406e+00   5.7039244e+00   8.5023190e-01   3.0368580e-01
   3.3600000e-01   7.2970973e+00   3.6494163e+00   5.7159309e+00   8.5331016e-01   3.0455194e-01
   3.3700000e-01   7.3299969e+00   3.6495645e+00   5.7244374e+00   8.5348645e-01   3.0516456e-01
   3.3800000e-01   7.4439950e+00   3.6550128e+00   5.8372854e+00   8.5594359e-01   3.0698221e-01
   3.3900000e-01   7.4471787e+00   3.6556942e+00   5.8664942e+00   8.6450182e-01   3.0818509e-01
   3.4000000e-01   7.4874000e+00   3.6596841e+00   5.9798018e+00   8.6646343e-01   3.0898897e-01
   3.4100000e-01   7.5266425e+00   3.6622411e+00   6.0853993e+00   8.6684530e-01   3.0934340e-01
   3.4200000e-01   7.5928969e+00   3.6650340e+00   6.0872479e+00   8.6946081e-01   3.0959489e-01
   3.4300000e-01   7.6304581e+00   3.6655732e+00   6.1065285e+00   8.7382697e-01   3.1083765e-01
   3.4400000e-01   7.6829549e+00   3.6739684e+00   6.2256902e+00   8.8460600e-01   3.1207606e-01
   3.4500000e-01   7.7318654e+00   3.6801949e+00   6.2684181e+00   8.8684365e-01   3.1256274e-01
   3.4600000e-01   7.7347918e+00   3.6810135e+00   6.3104606e+00   8.8820318e-01   3.1267111e-01
   3.4700000e-01   7.7530670e+00   3.6889401e+00   6.3169974e+00   8.8832952e-01   3.1284160e-01
   3.4800000e-01   7.7725240e+00   3.6962861e+00   6.3277447e+00   8.8965408e-01   3.1375676e-01
   3.4900000e-01   7.7881581e+00   3.7323563e+00   6.3617030e+00   9.0456719e-01   3.1503336e-01
   3.5000000e-01   7.8196950e+00   3.7334372e+00   6.4001107e+00   9.0638184e-01   3.1572380e-01
   3.5100000e-01   7.8488751e+00   3.7349474e+00   6.5126522e+00   9.0872525e-01   3.1621417e-01
   3.5200000e-01   7.8631679e+00   3.7441159e+00   6.5448832e+00   9.1341747e-01   3.1675384e-01
   3.5300000e-01   7.8789929e+00   3.7469802e+00   6.5512178e+00   9.1354655e-01   3.1781423e-01
   3.5400000e-01   7.8800989e+00   3.7558304e+00   6.5917052e+00   9.1661710e-01   3.1973204e-01
   3.5500000e-01   7.8954403e+00   3.7598766e+00   6.5971157e+00   9.2143717e-01   3.1986303e-01
   3.5600000e-01   7.9378207e+00   3.7635749e+00   6.7471403e+00   9.3589158e-01   3.2019443e-01
   3.5700000e-01   8.0172708e+00   3.7649651e+00   6.8406184e+00   9.3633246e-01   3.2030581e-01
   3.5800000e-01   8.0675956e+00   3.7737393e+00   6.8840147e+00   9.3685205e-01   3.2045553e-01
   3.5900000e-01   8.1825671e+00   3.7764577e+00   6.8840435e+00   9.4598622e-01   3.2185832e-01
   3.6000000e-01   8.1858493e+00   3.7833283e+00   6.9347312e+00   9.5464391e-01   3.2242170e-01
   3.6100000e-01   8.2207476e+00   3.7875759e+00   6.9378012e+00   9.5512288e-01   3.2502294e-01
   3.6200000e-01   8.2338855e+00   3.7943281e+00   7.0667140e+00   9.5828497e-01   3.2638734e-01
   3.6300000e-01   8.2883846e+00   3.7978859e+00   7.0927803e+00   9.5882252e-01   3.2641256e-01
   3.6400000e-01   8.3729609e+00   3.8155194e+00   7.1237799e+00   9.6062777e-01   3.2670211e-01
   3.6500000e-01   8.4815006e+00   3.8189432e+00   7.1628197e+00   9.6314446e-01   3.2749016e-01
   3.6600000e-01   8.5943668e+00   3.8194516e+00   7.2569063e+00   9.6428641e-01   3.2772988e-01
   3.6700000e-01   8.5976306e+00   3.8586812e+00   7.2577621e+00   9.6746376e-01   3.2776896e-01
   3.6800000e-01   8.6733653e+00   3.8601039e+00   7.2597050e+00   9.7050893e-01   3.2837522e-01
   3.6900000e-01   8.7050808e+00   3.8703246e+00   7.2743333e+00   9.7214674e-01   3.2840906e-01
   3.7000000e-01   8.7753727e+00   3.8728433e+00   7.2964375e+00   9.7270612e-01   3.2882125e-01
   3.7100000e-01   8.8055837e+00   3.9003023e+00   7.4519161e+00   9.7626596e-01   3.2963278e-01
   3.7200000e-01   8.9660200e+00   3.9016760e+00   7.5078527e+00   9.8160019e-01   3.2974860e-01
   3.7300000e-01   8.9842106e+00   3.9236940e+00   7.5352327e+00   9.8266951e-01   3.3008805e-01
   3.7400000e-01   8.9850036e+00   3.9632015e+00   7.5734952e+00   9.8425522e-01   3.3201003e-01
   3.7500000e-01   9.0470469e+00   3.9658865e+00   7.6261846e+00   9.8815705e-01   3.3234633e-01
   3.7600000e-01   9.0573247e+00   3.9808007e+00   7.6798297e+00   9.8955577e-01   3.3279254e-01
   3.7700000e-01   9.0673102e+00   3.9819148e+00   7.6851854e+00   9.9228082e-01   3.3306616e-01
   3.7800000e-01   9.0842754e+00   3.9879211e+00   7.6910326e+00   9.9680065e-01   3.3323562e-01
   3.7900000e-01   9.1124495e+00   3.9885453e+00   7.6923599e+00   9.9837866e-01   3.3601416e-01
   3.8000000e-01   9.1248629e+00   3.9912587e+00   7.6942096e+00   1.0002452e+00   3.3620360e-01
   3.8100000e-01   9.1787406e+00   4.0041158e+00   7.7077788e+00   1.0063232e+00   3.3662947e-01
   3.8200000e-01   9.2354709e+00   4.0041846e+00   7.7495870e+00   1.0066787e+00   3.3724175e-01
   3.8300000e-01   9.2398937e+00   4.0088277e+00   7.7749303e+00   1.0153496e+00   3.3736948e-01
   3.8400000e-01   9.2414788e+00   4.0104620e+00   7.8291921e+00   1.0221841e+00   3.4096866e-01
   3.8500000e-01   9.2783101e+00   4.0139976e+00   7.8395608e+00   1.0263495e+00   3.4298930e-01
   3.8600000e-01   9.3101116e+00   4.0203379e+00   7.9397317e+00   1.0289706e+00   3.4345917e-01
   3.8700000e-01   9.3318645e+00   4.0245795e+00   7.9630907e+00   1.0320781e+00   3.4360861e-01
   3.8800000e-01   9.3697677e+00   4.0347266e+00   8.0914760e+00   1.0358166e+00   3.4514753e-01
   3.8900000e-01   9.3939987e+00   4.0409343e+00   8.0925414e+00   1.0388109e+00   3.4556115e-01
   3.9000000e-01   9.5063857e+00   4.0420686e+00   8.1372971e+00   1.0469448e+00   3.5074399e-01
   3.9100000e-01   9.5191001e+00   4.0564841e+00   8.1757388e+00   1.0570239e+00   3.5102599e-01
   3.9200000e-01   9.5708102e+00   4.0806084e+00   8.2358236e+00   1.0570985e+00   3.5108169e-01
   3.9300000e-01   9.6541877e+00   4.0930560e+00   8.2523609e+00   1.0610703e+00   3.5230464e-01
   3.9400000e-01   9.6920774e+00   4.1006187e+00   8.2793831e+00   1.0659870e+00   3.5448553e-01
   3.9500000e-01   9.7130310e+00   4.1049115e+00   8.3115662e+00   1.0664655e+00   3.5460116e-01
   3.9600000e-01   9.9361718e+00   4.1164094e+00   8.3605793e+00   1.0717705e+00   3.5614119e-01
   3.9700000e-01   9.9528916e+00   4.1294005e+00   8.3622849e+00   1.0796317e+00   3.5779416e-01
   3.9800000e-01   9.9543150e+00   4.1308923e+00   8.3623963e+00   1.0819268e+00   3.5779542e-01
   3.9900000e-01   1.0024714e+01   4.1432901e+00   8.3695915e+00   1.0824247e+00   3.5936619e-01
   4.0000000e-01   1.0084380e+01   4.1558105e+00   8.4067577e+00   1.0830367e+00   3.6055845e-01
   4.0100000e-01   1.0141717e+01   4.1660820e+00   8.4186025e+00   1.0860665e+00   3.6071415e-01
   4.0200000e-01   1.0151213e+01   4.1688616e+00   8.4257618e+00   1.0888826e+00   3.6080081e-01
   4.0300000e-01   1.0171842e+01   4.1773380e+00   8.4285804e+00   1.0895699e+00   3.6131325e-01
   4.0400000e-01   1.0194694e+01   4.1837216e+00   8.4744340e+00   1.0913213e+00   3.6136424e-01
   4.0500000e-01   1.0195137e+01   4.1892869e+00   8.5162591e+00   1.0929187e+00   3.6188149e-01
   4.0600000e-01   1.0215075e+01   4.1903151e+00   8.5495486e+00   1.0946806e+00   3.6213429e-01
   4.0700000e-01   1.0227940e+01   4.1909779e+00   8.5916595e+00   1.0948673e+00   3.6284039e-01
   4.0800000e-01   1.0263544e+01   4.1949039e+00   8.6264966e+00   1.0998515e+00   3.6499141e-01
   4.0900000e-01   1.0343159e+01   4.2020747e+00   8.7055359e+00   1.1177822e+00   3.6625541e-01
   4.1000000e-01   1.0371418e+01   4.2046093e+00   8.7475931e+00   1.1259837e+00   3.6721479e-01
   4.1100000e-01   1.0384521e+01   4.2107689e+00   8.7689138e+00   1.1270676e+00   3.6839378e-01
   4.1200000e-01   1.0476702e+01   4.2177106e+00   8.7749163e+00   1.1308204e+00   3.6885240e-01
   4.1300000e-01   1.0516778e+01   4.2364978e+00   8.8003904e+00   1.1430229e+00   3.6896194e-01
   4.1400000e-01   1.0589062e+01   4.2497536e+00   8.8026913e+00   1.1477444e+00   3.6920799e-01
   4.1500000e-01   1.0622211e+01   4.2504097e+00   8.8052664e+00   1.1496174e+00   3.7070067e-01
   4.1600000e-01   1.0645329e+01   4.2523199e+00   8.8299558e+00   1.1497207e+00   3.7211790e-01
   4.1700000e-01   1.0645727e+01   4.2581267e+00   8.8729095e+00   1.1499290e+00   3.7486985e-01
   4.1800000e-01   1.0723009e+01   4.2588714e+00   8.9236727e+00   1.1509290e+00   3.7662712e-01
   4.1900000e-01   1.0726354e+01   4.2657372e+00   8.9755545e+00   1.1526484e+00   3.7774777e-01
   4.2000000e-01   1.0726590e+01   4.2695707e+00   8.9917006e+00   1.1541089e+00   3.7799811e-01
   4.2100000e-01   1.0736060e+01   4.2738675e+00   9.1072163e+00   1.1609830e+00   3.7959234e-01
   4.2200000e-01   1.0812162e+01   4.2741750e+00   9.1227230e+00   1.1620869e+00   3.8121817e-01
   4.2300000e-01   1.0880653e+01   4.3027510e+00   9.1280967e+00   1.1626008e+00   3.8182904e-01
   4.2400000e-01   1.1041024e+01   4.3166776e+00   9.1535821e+00   1.1686365e+00   3.8190628e-01
   4.2500000e-01   1.1164629e+01   4.3468995e+00   9.1663800e+00   1.1711052e+00   3.8491838e-01
   4.2600000e-01   1.1233584e+01   4.3508906e+00   9.1838230e+00   1.1735672e+00   3.8594107e-01
   4.2700000e-01   1.1306250e+01   4.3615605e+00   9.2068273e+00   1.1754367e+00   3.8601048e-01
   4.2800000e-01   1.1321097e+01   4.3658179e+00   9.2642748e+00   1.1773471e+00   3.8624239e-01
   4.2900000e-01   1.1459970e+01   4.3710157e+00   9.2653376e+00   1.1803742e+00   3.8625783e-01
   4.3000000e-01   1.1491068e+01   4.3853723e+00   9.2669976e+00   1.1807338e+00   3.8660515e-01
   4.3100000e-01   1.1651386e+01   4.3862021e+00   9.2924987e+00   1.1866643e+00   3.8665557e-01
   4.3200000e-01   1.1722467e+01   4.4016686e+00   9.2949530e+00   1.2123822e+00   3.8690375e-01
   4.3300000e-01   1.1778283e+01   4.4027437e+00   9.3557220e+00   1.2158819e+00   3.8718879e-01
   4.3400000e-01   1.1819822e+01   4.4177135e+00   9.3912215e+00   1.2215778e+00   3.8802613e-01
   4.3500000e-01   1.1822818e+01   4.4267543e+00   9.5423960e+00   1.2236837e+00   3.8961976e-01
   4.3600000e-01   1.1848411e+01   4.4305983e+00   9.5462851e+00   1.2238013e+00   3.9018136e-01
   4.3700000e-01   1.1865888e+01   4.4429883e+00   9.5708872e+00   1.2254400e+00   3.9175984e-01
   4.3800000e-01   1.1892260e+01   4.4680854e+00   9.5812053e+00   1.2268892e+00   3.9185907e-01
   4.3900000e-01   1.1908352e+01   4.4883988e+00   9.6180136e+00   1.2309017e+00   3.9228451e-01
   4.4000000e-01   1.1963043e+01   4.4999467e+00   9.6511309e+00   1.2340266e+00   3.9260983e-01
   4.4100000e-01   1.2007947e+01   4.5064740e+00   9.7226221e+00   1.2377238e+00   3.9621419e-01
   4.4200000e-01   1.2021721e+01   4.5234319e+00   9.7334058e+00   1.2397214e+00   3.9728501e-01
   4.4300000e-01   1.2178733e+01   4.5284263e+00   9.7836355e+00   1.2791084e+00   3.9814744e-01
   4.4400000e-01   1.2232248e+01   4.5426819e+00   9.8888726e+00   1.2803063e+00   3.9817362e-01
   4.4500000e-01   1.2279423e+01   4.5445898e+00   9.9166050e+00   1.2817614e+00   3.9830272e-01
   4.4600000e-01   1.2285145e+01   4.5535290e+00   9.9235746e+00   1.2827790e+00   3.9880533e-01
   4.4700000e-01   1.2292394e+01   4.5559644e+00   9.9255335e+00   1.2842180e+00   3.9880613e-01
   4.4800000e-01   1.2303181e+01   4.5567465e+00   9.9613229e+00   1.2858391e+00   3.9942418e-01
   4.4900000e-01   1.2308026e+01   4.5620260e+00   9.9773588e+00   1.2868587e+00   3.9947265e-01
   4.5000000e-01   1.2349928e+01   4.5744180e+00   1.0012659e+01   1.2931767e+00   4.0209379e-01
   4.5100000e-01   1.2491278e+01   4.5827587e+00   1.0020839e+01   1.2957561e+00   4.0716240e-01
   4.5200000e-01   1.2534285e+01   4.5924748e+00   1.0040816e+01   1.3019334e+00   4.0743007e-01
   4.5300000e-01   1.2592269e+01   4.5989151e+00   1.0049971e+01   1.3153376e+00   4.0783455e-01
   4.5400000e-01   1.2631207e+01   4.6284850e+00   1.0050627e+01   1.3249886e+00   4.0880536e-01
   4.5500000e-01   1.2743813e+01   4.6334530e+00   1.0126583e+01   1.3292673e+00   4.0942518e-01
   4.5600000e-01   1.2755656e+01   4.6474560e+00   1.0257471e+01   1.3351883e+00   4.1029746e-01
   4.5700000e-01   1.2770417e+01   4.6607562e+00   1.0283398e+01   1.3406978e+00   4.1228968e-01
   4.5800000e-01   1.2772602e+01   4.6616214e+00   1.0340649e+01   1.3487536e+00   4.1680798e-01
   4.5900000e-01   1.2819491e+01   4.6675928e+00   1.0384001e+01   1.3621263e+00   4.1765145e-01
   4.6000000e-01   1.2891740e+01   4.6702556e+00   1.0422713e+01   1.3665206e+00   4.1854991e-01
   4.6100000e-01   1.2896963e+01   4.6761695e+00   1.0477668e+01   1.3708328e+00   4.1923543e-01
   4.6200000e-01   1.2960459e+01   4.6905068e+00   1.0523486e+01   1.3796802e+00   4.2115077e-01
   4.6300000e-01   1.2989418e+01   4.6943987e+00   1.0609147e+01   1.3830450e+00   4.2201393e-01
   4.6400000e-01   1.3053231e+01   4.6953777e+00   1.0640791e+01   1.3832367e+00   4.2226158e-01
   4.6500000e-01   1.3074983e+01   4.7096803e+00   1.0646991e+01   1.3863088e+00   4.2240102e-01
   4.6600000e-01   1.3182748e+01   4.7114360e+00   1.0658218e+01   1.3917999e+00   4.2296389e-01
   4.6700000e-01   1.3213937e+01   4.7185743e+00   1.0692700e+01   1.3925525e+00   4.2331719e-01
   4.6800000e-01   1.3250937e+01   4.7339836e+00   1.0767120e+01   1.3937092e+00   4.2490435e-01
   4.6900000e-01   1.3270728e+01   4.7355320e+00   1.0791607e+01   1.4054159e+00   4.2520808e-01
   4.7000000e-01   1.3400505e+01   4.7368516e+00   1.0842887e+01   1.4101461e+00   4.2555405e-01
   4.7100000e-01   1.3401103e+01   4.7455185e+00   1.0889805e+01   1.4228801e+00   4.2648712e-01
   4.7200000e-01   1.3433215e+01   4.7568671e+00   1.0982973e+01   1.4277126e+00   4.2662177e-01
   4.7300000e-01   1.3493425e+01   4.7609796e+00   1.0995321e+01   1.4531198e+00   4.2674887e-01
   4.7400000e-01   1.3496992e+01   4.7655727e+00   1.1002894e+01   1.4566190e+00   4.2935249e-01
   4.7500000e-01   1.3528154e+01   4.7757892e+00   1.1014562e+01   1.4592354e+00   4.2948624e-01
   4.7600000e-01   1.3692303e+01   4.7771023e+00   1.1049181e+01   1.4747057e+00   4.3144857e-01
   4.7700000e-01   1.3719008e+01   4.7906068e+00   1.1088568e+01   1.4750521e+00   4.3155183e-01
   4.7800000e-01   1.3730597e+01   4.7930161e+00   1.1122621e+01   1.4814387e+00   4.3159901e-01
   4.7900000e-01   1.3733175e+01   4.7969907e+00   1.1185862e+01   1.4941090e+00   4.3178707e-01
   4.8000000e-01   1.3793920e+01   4.8009829e+00   1.1197984e+01   1.4941548e+00   4.3280613e-01
   4.8100000e-01   1.3807202e+01   4.8118760e+00   1.1224277e+01   1.4989708e+00   4.3315945e-01
   4.8200000e-01   1.3813724e+01   4.8169017e+00   1.1285770e+01   1.4999823e+00   4.3345985e-01
   4.8300000e-01   1.3875766e+01   4.8253774e+00   1.1304706e+01   1.5021541e+00   4.3654394e-01
   4.8400000e-01   1.3909730e+01   4.8296865e+00   1.1342773e+01   1.5034030e+00   4.3661799e-01
   4.8500000e-01   1.3964817e+01   4.8310100e+00   1.1364210e+01   1.5075093e+00   4.3725209e-01
   4.8600000e-01   1.3979880e+01   4.8489937e+00   1.1366714e+01   1.5076684e+00   4.3811021e-01
   4.8700000e-01   1.3987830e+01   4.8505795e+00   1.1366938e+01   1.5080036e+00   4.4007579e-01
   4.8800000e-01   1.4064229e+01   4.8824975e+00   1.1421378e+01   1.5234900e+00   4.4063197e-01
   4.8900000e-01   1.4075649e+01   4.8874175e+00   1.1424323e+01   1.5432901e+00   4.4197638e-01
   4.9000000e-01   1.4096079e+01   4.9016507e+00   1.1460710e+01   1.5465970e+00   4.4253357e-01
   4.9100000e-01   1.4155930e+01   4.9026414e+00   1.1491609e+01   1.5548308e+00   4.4280330e-01
   4.9200000e-01   1.4212044e+01   4.9092672e+00   1.1520020e+01   1.5642840e+00   4.4367984e-01
   4.9300000e-01   1.4245273e+01   4.9187406e+00   1.1520770e+01   1.5645174e+00   4.4453519e-01
   4.9400000e-01   1.4272981e+01   4.9341819e+00   1.1531307e+01   1.5686582e+00   4.4562074e-01
   4.9500000e-01   1.4280930e+01   4.9435879e+00   1.1542441e+01   1.5700067e+00   4.4718816e-01
   4.9600000e-01   1.4296444e+01   4.9452123e+00   1.1546792e+01   1.5828303e+00   4.4765943e-01
   4.9700000e-01   1.4319084e+01   4.9471517e+00   1.1557507e+01   1.5835685e+00   4.4777182e-01
   4.9800000e-01   1.4441232e+01   4.9518533e+00   1.1558215e+01   1.5868639e+00   4.4935823e-01
   4.9900000e-01   1.4484715e+01   4.9714035e+00   1.1647418e+01   1.5957659e+00   4.5012843e-01
   5.0000000e-01   1.4505279e+01   4.9842673e+00   1.1649465e+01   1.5971938e+00   4.5086590e-01
   5.0100000e-01   1.4639732e+01   4.9989996e+00   1.1714220e+01   1.6020770e+00   4.5102549e-01
   5.0200000e-01   1.4681014e+01   5.0191043e+00   1.1743226e+01   1.6024389e+00   4.5105846e-01
   5.0300000e-01   1.4736998e+01   5.0226236e+00   1.1827675e+01   1.6044423e+00   4.5158487e-01
   5.0400000e-01   1.4774710e+01   5.0263571e+00   1.1860675e+01   1.6128319e+00   4.5258052e-01
   5.0500000e-01   1.4801744e+01   5.0376046e+00   1.1883224e+01   1.6225273e+00   4.5267978e-01
   5.0600000e-01   1.4831942e+01   5.0410793e+00   1.1912598e+01   1.6354843e+00   4.5442860e-01
   5.0700000e-01   1.4837510e+01   5.0524150e+00   1.1919694e+01   1.6363924e+00   4.5559469e-01
   5.0800000e-01   1.4847514e+01   5.0573602e+00   1.1938420e+01   1.6408551e+00   4.5727063e-01
   5.0900000e-01   1.4868976e+01   5.0636364e+00   1.1962132e+01   1.6561624e+00   4.5802054e-01
   5.1000000e-01   1.4951373e+01   5.0647902e+00   1.1963007e+01   1.6603290e+00   4.5826229e-01
   5.1100000e-01   1.5016533e+01   5.0661081e+00   1.1967342e+01   1.6694418e+00   4.5945197e-01
   5.1200000e-01   1.5375487e+01   5.0850853e+00   1.1992579e+01   1.6833459e+00   4.5956212e-01
   5.1300000e-01   1.5610877e+01   5.0914800e+00   1.2155849e+01   1.6873684e+00   4.6092826e-01
   5.1400000e-01   1.5629233e+01   5.0985822e+00   1.2188108e+01   1.7010274e+00   4.6115992e-01
   5.1500000e-01   1.5746826e+01   5.1181438e+00   1.2202385e+01   1.7014420e+00   4.6117727e-01
   5.1600000e-01   1.5937289e+01   5.1310835e+00   1.2273722e+01   1.7053413e+00   4.6160318e-01
   5.1700000e-01   1.6394942e+01   5.1400744e+00   1.2346341e+01   1.7133729e+00   4.6334100e-01
   5.1800000e-01   1.6434938e+01   5.1541657e+00   1.2481713e+01   1.7234585e+00   4.6585336e-01
   5.1900000e-01   1.6569404e+01   5.1774312e+00   1.2517559e+01   1.7347810e+00   4.6586681e-01
   5.2000000e-01   1.6627389e+01   5.1848288e+00   1.2584334e+01   1.7502612e+00   4.6600043e-01
   5.2100000e-01   1.6692938e+01   5.1856515e+00   1.2792980e+01   1.7606707e+00   4.6748250e-01
   5.2200000e-01   1.6783419e+01   5.1884072e+00   1.2840644e+01   1.7668887e+00   4.7108779e-01
   5.2300000e-01   1.6857671e+01   5.1909345e+00   1.2856606e+01   1.7909612e+00   4.7303059e-01
   5.2400000e-01   1.6877160e+01   5.2055090e+00   1.2909383e+01   1.7962465e+00   4.7521811e-01
   5.2500000e-01   1.7068701e+01   5.2419016e+00   1.2915246e+01   1.8112995e+00   4.7595860e-01
   5.2600000e-01   1.7093372e+01   5.2435633e+00   1.2919856e+01   1.8242699e+00   4.7685524e-01
   5.2700000e-01   1.7318125e+01   5.2439038e+00   1.2925368e+01   1.8329915e+00   4.7895178e-01
   5.2800000e-01   1.7533867e+01   5.2576225e+00   1.3055594e+01   1.8406292e+00   4.8085730e-01
   5.2900000e-01   1.7609233e+01   5.2627043e+00   1.3067420e+01   1.8498394e+00   4.8128401e-01
   5.3000000e-01   1.7648869e+01   5.2691262e+00   1.3141810e+01   1.8579578e+00   4.8174502e-01
   5.3100000e-01   1.7670770e+01   5.2731884e+00   1.3205052e+01   1.8719583e+00   4.8297724e-01
   5.3200000e-01   1.7703741e+01   5.2739749e+00   1.3335905e+01   1.8882949e+00   4.8610996e-01
   5.3300000e-01   1.7754076e+01   5.2753172e+00   1.3397902e+01   1.9091931e+00   4.8911004e-01
   5.3400000e-01   1.7830786e+01   5.2897568e+00   1.3484359e+01   1.9275978e+00   4.8914918e-01
   5.3500000e-01   1.8028383e+01   5.3022330e+00   1.3497187e+01   1.9319616e+00   4.9027674e-01
   5.3600000e-01   1.8037561e+01   5.3047020e+00   1.3509697e+01   1.9596020e+00   4.9090393e-01
   5.3700000e-01   1.8049162e+01   5.3125605e+00   1.3528226e+01   1.9650571e+00   4.9239368e-01
   5.3800000e-01   1.8240270e+01   5.3350238e+00   1.3539571e+01   1.9772669e+00   4.9396192e-01
   5.3900000e-01   1.8278274e+01   5.3407846e+00   1.3542213e+01   2.0243313e+00   4.9397402e-01
   5.4000000e-01   1.8295678e+01   5.3504182e+00   1.3543994e+01   2.0428641e+00   4.9413257e-01
   5.4100000e-01   1.8470062e+01   5.3505191e+00   1.3557842e+01   2.0550540e+00   4.9454001e-01
   5.4200000e-01   1.8498551e+01   5.3514862e+00   1.3578913e+01   2.0715679e+00   4.9713946e-01
   5.4300000e-01   1.8568705e+01   5.3554630e+00   1.3603791e+01   2.0813595e+00   4.9921953e-01
   5.4400000e-01   1.8622104e+01   5.3717271e+00   1.3622644e+01   2.0862854e+00   5.0098566e-01
   5.4500000e-01   1.8747122e+01   5.3855553e+00   1.3689047e+01   2.0903158e+00   5.0147312e-01
   5.4600000e-01   1.8885810e+01   5.4057364e+00   1.3742799e+01   2.1044129e+00   5.0163171e-01
   5.4700000e-01   1.8970174e+01   5.4129264e+00   1.3752326e+01   2.1049210e+00   5.0249314e-01
   5.4800000e-01   1.8981605e+01   5.4130944e+00   1.3762520e+01   2.1091098e+00   5.0373548e-01
   5.4900000e-01   1.9073214e+01   5.4413048e+00   1.3840126e+01   2.1135769e+00   5.0717473e-01
   5.5000000e-01   1.9171538e+01   5.4465918e+00   1.3845045e+01   2.1388047e+00   5.0744052e-01
   5.5100000e-01   1.9276678e+01   5.4570086e+00   1.3866384e+01   2.1405718e+00   5.0923378e-01
   5.5200000e-01   1.9386174e+01   5.4746947e+00   1.3872475e+01   2.1458225e+00   5.1012020e-01
   5.5300000e-01   1.9486414e+01   5.4826501e+00   1.3936759e+01   2.1554216e+00   5.1343464e-01
   5.5400000e-01   1.9663276e+01   5.4845904e+00   1.3949157e+01   2.1558135e+00   5.1431420e-01
   5.5500000e-01   1.9695226e+01   5.4854695e+00   1.3953076e+01   2.1635323e+00   5.1449322e-01
   5.5600000e-01   1.9706888e+01   5.4895875e+00   1.4065497e+01   2.1759432e+00   5.1481121e-01
   5.5700000e-01   1.9745636e+01   5.4970743e+00   1.4077743e+01   2.1917909e+00   5.1573420e-01
   5.5800000e-01   1.9844389e+01   5.5002175e+00   1.4119948e+01   2.1964330e+00   5.1585331e-01
   5.5900000e-01   1.9902408e+01   5.5004417e+00   1.4132082e+01   2.2022283e+00   5.1702377e-01
   5.6000000e-01   1.9907157e+01   5.5135938e+00   1.4274799e+01   2.2126104e+00   5.1742020e-01
   5.6100000e-01   1.9949759e+01   5.5197086e+00   1.4314762e+01   2.2192037e+00   5.1945686e-01
   5.6200000e-01   1.9960857e+01   5.5242749e+00   1.4320762e+01   2.2206641e+00   5.1955726e-01
   5.6300000e-01   1.9992275e+01   5.5420209e+00   1.4374109e+01   2.2339693e+00   5.2483935e-01
   5.6400000e-01   2.0003681e+01   5.5580199e+00   1.4445671e+01   2.2351337e+00   5.2746253e-01
   5.6500000e-01   2.0031112e+01   5.5596857e+00   1.4469528e+01   2.2388246e+00   5.2764689e-01
   5.6600000e-01   2.0164227e+01   5.5620886e+00   1.4470453e+01   2.2779079e+00   5.3180977e-01
   5.6700000e-01   2.0255220e+01   5.5641452e+00   1.4475954e+01   2.3065398e+00   5.3476700e-01
   5.6800000e-01   2.0296688e+01   5.5653962e+00   1.4484538e+01   2.3331728e+00   5.3739032e-01
   5.6900000e-01   2.0376000e+01   5.5814445e+00   1.4564827e+01   2.3409505e+00   5.3903088e-01
   5.7000000e-01   2.0669835e+01   5.5827130e+00   1.4571716e+01   2.3482900e+00   5.4097177e-01
   5.7100000e-01   2.0829111e+01   5.5916229e+00   1.4585841e+01   2.3596775e+00   5.4196631e-01
   5.7200000e-01   2.0871386e+01   5.6009333e+00   1.4591100e+01   2.4195740e+00   5.4432415e-01
   5.7300000e-01   2.0880430e+01   5.6523977e+00   1.4607863e+01   2.4461377e+00   5.4870726e-01
   5.7400000e-01   2.0933950e+01   5.6607734e+00   1.4622868e+01   2.4663632e+00   5.4898597e-01
   5.7500000e-01   2.0975877e+01   5.6652663e+00   1.4659868e+01   2.4771262e+00   5.4973619e-01
   5.7600000e-01   2.1065238e+01   5.6664952e+00   1.4665972e+01   2.4998946e+00   5.5054032e-01
   5.7700000e-01   2.1149697e+01   5.6666104e+00   1.4709665e+01   2.5038070e+00   5.5163232e-01
   5.7800000e-01   2.1191341e+01   5.6668513e+00   1.4711414e+01   2.5697235e+00   5.5165007e-01
   5.7900000e-01   2.1193348e+01   5.6922093e+00   1.4714541e+01   2.5875700e+00   5.5183309e-01
   5.8000000e-01   2.1267244e+01   5.7126355e+00   1.4731483e+01   2.6387204e+00   5.5215674e-01
   5.8100000e-01   2.1272623e+01   5.7209914e+00   1.4776802e+01   2.6486381e+00   5.5281924e-01
   5.8200000e-01   2.1369146e+01   5.7264419e+00   1.4809973e+01   2.6758495e+00   5.5662185e-01
   5.8300000e-01   2.1391394e+01   5.7300971e+00   1.4853521e+01   2.7130471e+00   5.5920303e-01
   5.8400000e-01   2.1483847e+01   5.7309089e+00   1.4933011e+01   2.7161830e+00   5.6050903e-01
   5.8500000e-01   2.1515540e+01   5.7420867e+00   1.4954602e+01   2.7215636e+00   5.6096030e-01
   5.8600000e-01   2.1656796e+01   5.7674942e+00   1.4990115e+01   2.7287654e+00   5.6159592e-01
   5.8700000e-01   2.1698173e+01   5.7723731e+00   1.5042703e+01   2.7463987e+00   5.6228399e-01
   5.8800000e-01   2.1843754e+01   5.7891124e+00   1.5050092e+01   2.7739884e+00   5.6425386e-01
   5.8900000e-01   2.1876571e+01   5.8065121e+00   1.5166170e+01   2.7978514e+00   5.7244620e-01
   5.9000000e-01   2.2025702e+01   5.8268255e+00   1.5184991e+01   2.8007401e+00   5.7378026e-01
   5.9100000e-01   2.2136754e+01   5.8649767e+00   1.5209802e+01   2.8074330e+00   5.7545687e-01
   5.9200000e-01   2.2292765e+01   5.8933094e+00   1.5211090e+01   2.8332426e+00   5.7547304e-01
   5.9300000e-01   2.2411844e+01   5.8963917e+00   1.5241329e+01   2.8355124e+00   5.7666861e-01
   5.9400000e-01   2.2453351e+01   5.9012278e+00   1.5250704e+01   2.8985970e+00   5.7671711e-01
   5.9500000e-01   2.2462561e+01   5.9164905e+00   1.5251515e+01   2.9208354e+00   5.7685546e-01
   5.9600000e-01   2.2495125e+01   5.9216344e+00   1.5350334e+01   2.9655817e+00   5.7707114e-01
   5.9700000e-01   2.2743831e+01   5.9606546e+00   1.5372535e+01   3.0645591e+00   5.7766610e-01
   5.9800000e-01   2.2773861e+01   5.9632577e+00   1.5389284e+01   3.1444017e+00   5.7870309e-01
   5.9900000e-01   2.2805349e+01   5.9799477e+00   1.5450092e+01   3.1444392e+00   5.7963511e-01
   6.0000000e-01   2.2985318e+01   5.9854963e+00   1.5450520e+01   3.1795976e+00   5.8068786e-01
   6.0100000e-01   2.3038029e+01   5.9955119e+00   1.5470636e+01   3.1970519e+00   5.8099380e-01
   6.0200000e-01   2.3061666e+01   5.9956046e+00   1.5478035e+01   3.2262063e+00   5.8214193e-01
   6.0300000e-01   2.3123457e+01   5.9966357e+00   1.5516271e+01   3.3815323e+00   5.8393681e-01
   6.0400000e-01   2.3155000e+01   5.9978263e+00   1.5528853e+01   3.3840655e+00   5.8494887e-01
   6.0500000e-01   2.3240837e+01   6.0019843e+00   1.5564255e+01   3.4233377e+00   5.8731092e-01
   6.0600000e-01   2.3309665e+01   6.0095311e+00   1.5626440e+01   3.5084617e+00   5.8790781e-01
   6.0700000e-01   2.3347057e+01   6.0111309e+00   1.5631296e+01   3.5789447e+00   5.8796044e-01
   6.0800000e-01   2.3459967e+01   6.0282127e+00   1.5660936e+01   3.5845090e+00   5.8856417e-01
   6.0900000e-01   2.3505693e+01   6.0304446e+00   1.5688505e+01   3.6161980e+00   5.9054372e-01
   6.1000000e-01   2.3512618e+01   6.0349330e+00   1.5706873e+01   3.6644674e+00   5.9413733e-01
   6.1100000e-01   2.3554324e+01   6.0394037e+00   1.5773339e+01   3.6737504e+00   5.9647899e-01
   6.1200000e-01   2.3577475e+01   6.0504507e+00   1.5877652e+01   3.7562145e+00   5.9685127e-01
   6.1300000e-01   2.3666428e+01   6.0528548e+00   1.5883727e+01   3.7854195e+00   5.9872765e-01
   6.1400000e-01   2.3738214e+01   6.0542939e+00   1.5884452e+01   3.7947840e+00   5.9886555e-01
   6.1500000e-01   2.3800335e+01   6.0903867e+00   1.5895224e+01   3.8053508e+00   6.0107259e-01
   6.1600000e-01   2.3813987e+01   6.0932725e+00   1.5895889e+01   3.8275701e+00   6.0356316e-01
   6.1700000e-01   2.4007358e+01   6.1073818e+00   1.5901222e+01   3.8444315e+00   6.0360778e-01
   6.1800000e-01   2.4213358e+01   6.1122091e+00   1.5901227e+01   3.8890114e+00   6.1411873e-01
   6.1900000e-01   2.4233023e+01   6.1414716e+00   1.5909366e+01   3.8919038e+00   6.1570211e-01
   6.2000000e-01   2.4436311e+01   6.1448276e+00   1.5951241e+01   3.9796833e+00   6.1619807e-01
   6.2100000e-01   2.4532306e+01   6.1481574e+00   1.6010201e+01   4.0166791e+00   6.1848787e-01
   6.2200000e-01   2.4563528e+01   6.1489692e+00   1.6022210e+01   4.0268440e+00   6.1863927e-01
   6.2300000e-01   2.4884952e+01   6.1595320e+00   1.6033676e+01   4.0412575e+00   6.1887658e-01
   6.2400000e-01   2.5123997e+01   6.1604325e+00   1.6059239e+01   4.0616462e+00   6.1927185e-01
   6.2500000e-01   2.5290742e+01   6.1611058e+00   1.6063958e+01   4.3251640e+00   6.2152502e-01
   6.2600000e-01   2.5400474e+01   6.1620386e+00   1.6067735e+01   4.3463616e+00   6.2416831e-01
   6.2700000e-01   2.5435629e+01   6.1624173e+00   1.6176604e+01   4.4631712e+00   6.2472332e-01
   6.2800000e-01   2.5559976e+01   6.1636546e+00   1.6177552e+01   4.4894867e+00   6.2678787e-01
   6.2900000e-01   2.5647817e+01   6.1698947e+00   1.6204978e+01   4.5685521e+00   6.2805479e-01
   6.3000000e-01   2.5909520e+01   6.1760174e+00   1.6282199e+01   4.5702709e+00   6.3039401e-01
   6.3100000e-01   2.5909672e+01   6.1792092e+00   1.6288820e+01   4.6147805e+00   6.3099175e-01
   6.3200000e-01   2.5938219e+01   6.1856972e+00   1.6348193e+01   4.6702096e+00   6.3121086e-01
   6.3300000e-01   2.5979202e+01   6.1889886e+00   1.6382589e+01   4.6897420e+00   6.3401982e-01
   6.3400000e-01   2.6163965e+01   6.1891250e+00   1.6420940e+01   4.7038515e+00   6.3625056e-01
   6.3500000e-01   2.6220174e+01   6.1978702e+00   1.6421901e+01   4.7052935e+00   6.3671561e-01
   6.3600000e-01   2.6338931e+01   6.1984677e+00   1.6424502e+01   4.7747410e+00   6.3832415e-01
   6.3700000e-01   2.6420079e+01   6.2013619e+00   1.6438260e+01   4.8541254e+00   6.4095310e-01
   6.3800000e-01   2.6509055e+01   6.2088637e+00   1.6491532e+01   4.9491212e+00   6.4168948e-01
   6.3900000e-01   2.6571485e+01   6.2133214e+00   1.6495841e+01   5.0625471e+00   6.4323250e-01
   6.4000000e-01   2.6634335e+01   6.2217274e+00   1.6506334e+01   5.1650106e+00   6.4576774e-01
   6.4100000e-01   2.6802034e+01   6.2349735e+00   1.6591071e+01   5.2339619e+00   6.5034681e-01
   6.4200000e-01   2.7237059e+01   6.2569607e+00   1.6689618e+01   5.2390402e+00   6.5095629e-01
   6.4300000e-01   2.7243213e+01   6.2654469e+00   1.6753320e+01   5.2855263e+00   6.5276728e-01
   6.4400000e-01   2.7295799e+01   6.2669082e+00   1.6866092e+01   5.3717246e+00   6.5516707e-01
   6.4500000e-01   2.7322311e+01   6.3053203e+00   1.6906485e+01   5.4027244e+00   6.5594952e-01
   6.4600000e-01   2.7402298e+01   6.3067840e+00   1.6935302e+01   5.4467358e+00   6.5706132e-01
   6.4700000e-01   2.7539236e+01   6.3091319e+00   1.6983229e+01   5.6758279e+00   6.5904296e-01
   6.4800000e-01   2.7540723e+01   6.3106514e+00   1.6997189e+01   5.6841235e+00   6.6042852e-01
   6.4900000e-01   2.7560431e+01   6.3113884e+00   1.7037631e+01   5.6891823e+00   6.6078278e-01
   6.5000000e-01   2.7615026e+01   6.3131408e+00   1.7059078e+01   5.7337862e+00   6.6185694e-01
   6.5100000e-01   2.7635669e+01   6.3150660e+00   1.7069378e+01   5.7805435e+00   6.6263261e-01
   6.5200000e-01   2.7795838e+01   6.3184221e+00   1.7310245e+01   5.8278647e+00   6.6495897e-01
   6.5300000e-01   2.8028698e+01   6.3250338e+00   1.7332671e+01   5.8313122e+00   6.6761221e-01
   6.5400000e-01   2.8050390e+01   6.3328501e+00   1.7385226e+01   5.8396683e+00   6.6781974e-01
   6.5500000e-01   2.8066286e+01   6.3359852e+00   1.7413071e+01   5.9625602e+00   6.6940864e-01
   6.5600000e-01   2.8168350e+01   6.3367217e+00   1.7423527e+01   5.9880674e+00   6.6947049e-01
   6.5700000e-01   2.8174047e+01   6.3480046e+00   1.7428819e+01   6.0386820e+00   6.6988787e-01
   6.5800000e-01   2.8383369e+01   6.3482284e+00   1.7480023e+01   6.0605636e+00   6.7016483e-01
   6.5900000e-01   2.8520773e+01   6.3698621e+00   1.7569901e+01   6.0672543e+00   6.7056831e-01
   6.6000000e-01   2.8669319e+01   6.3701320e+00   1.7625028e+01   6.0955099e+00   6.7566503e-01
   6.6100000e-01   2.8724241e+01   6.3757106e+00   1.7758936e+01   6.2426998e+00   6.7813610e-01
   6.6200000e-01   2.8960814e+01   6.3773661e+00   1.7762653e+01   6.2892381e+00   6.8016797e-01
   6.6300000e-01   2.8965789e+01   6.3976942e+00   1.7763818e+01   6.3866709e+00   6.8025410e-01
   6.6400000e-01   2.9036105e+01   6.3979067e+00   1.7776240e+01   6.3966253e+00   6.8030047e-01
   6.6500000e-01   2.9046145e+01   6.4149164e+00   1.7795090e+01   6.4128247e+00   6.8540506e-01
   6.6600000e-01   2.9187735e+01   6.4173076e+00   1.7804343e+01   6.4553818e+00   6.8593679e-01
   6.6700000e-01   2.9366289e+01   6.4475716e+00   1.7821801e+01   6.5055153e+00   6.9259913e-01
   6.6800000e-01   2.9470198e+01   6.4663736e+00   1.7838362e+01   6.6524223e+00   6.9563865e-01
   6.6900000e-01   2.9559998e+01   6.4715852e+00   1.7844713e+01   6.6702204e+00   6.9617081e-01
   6.7000000e-01   2.9584248e+01   6.4778797e+00   1.7891878e+01   6.6762310e+00   7.0107802e-01
   6.7100000e-01   2.9703008e+01   6.4809097e+00   1.8002790e+01   6.7668684e+00   7.0244651e-01
   6.7200000e-01   3.0193940e+01   6.4884955e+00   1.8078004e+01   6.7747710e+00   7.0444535e-01
   6.7300000e-01   3.0435984e+01   6.5063412e+00   1.8098986e+01   6.7866620e+00   7.0713293e-01
   6.7400000e-01   3.0599660e+01   6.5091406e+00   1.8125080e+01   6.8106611e+00   7.0961253e-01
   6.7500000e-01   3.0874569e+01   6.5100686e+00   1.8142703e+01   6.9293949e+00   7.1489833e-01
   6.7600000e-01   3.1016984e+01   6.5146532e+00   1.8166381e+01   7.0959491e+00   7.1538204e-01
   6.7700000e-01   3.1141559e+01   6.5562549e+00   1.8247220e+01   7.1687841e+00   7.1674858e-01
   6.7800000e-01   3.1239768e+01   6.5668908e+00   1.8291542e+01   7.1695912e+00   7.2174403e-01
   6.7900000e-01   3.1390389e+01   6.5723246e+00   1.8360605e+01   7.2253452e+00   7.2186493e-01
   6.8000000e-01   3.1525195e+01   6.6133318e+00   1.8389632e+01   7.2666551e+00   7.2290531e-01
   6.8100000e-01   3.1846306e+01   6.6352398e+00   1.8410040e+01   7.2970274e+00   7.2392352e-01
   6.8200000e-01   3.1954139e+01   6.6491552e+00   1.8466899e+01   7.3038112e+00   7.2422334e-01
   6.8300000e-01   3.2056801e+01   6.6625348e+00   1.8473821e+01   7.3315855e+00   7.2650164e-01
   6.8400000e-01   3.2138442e+01   6.6709092e+00   1.8559612e+01   7.3400729e+00   7.2992106e-01
   6.8500000e-01   3.2260728e+01   6.6825081e+00   1.8566741e+01   7.3436146e+00   7.3313169e-01
   6.8600000e-01   3.2344988e+01   6.6877079e+00   1.8582263e+01   7.3681650e+00   7.3387997e-01
   6.8700000e-01   3.2390354e+01   6.6985941e+00   1.8689124e+01   7.3779846e+00   7.3460194e-01
   6.8800000e-01   3.2439479e+01   6.7123571e+00   1.8728074e+01   7.5112290e+00   7.3478482e-01
   6.8900000e-01   3.2566006e+01   6.7164959e+00   1.8745369e+01   7.5421909e+00   7.3803731e-01
   6.9000000e-01   3.2714811e+01   6.7210530e+00   1.8826004e+01   7.5900659e+00   7.3897347e-01
   6.9100000e-01   3.2778617e+01   6.7297982e+00   1.8849833e+01   7.5956408e+00   7.4121029e-01
   6.9200000e-01   3.2822496e+01   6.7303840e+00   1.8916678e+01   7.6021453e+00   7.4502642e-01
   6.9300000e-01   3.2840196e+01   6.7398006e+00   1.8924256e+01   7.6335683e+00   7.5032253e-01
   6.9400000e-01   3.2887698e+01   6.7422879e+00   1.8931424e+01   7.7568938e+00   7.5421202e-01
   6.9500000e-01   3.3281075e+01   6.7646853e+00   1.8953344e+01   7.7851212e+00   7.5437585e-01
   6.9600000e-01   3.3444976e+01   6.7717120e+00   1.8990885e+01   7.8095660e+00   7.5543905e-01
   6.9700000e-01   3.3482693e+01   6.7868902e+00   1.9000042e+01   7.8591704e+00   7.5614067e-01
   6.9800000e-01   3.3604506e+01   6.7872492e+00   1.9042888e+01   7.9254775e+00   7.5935221e-01
   6.9900000e-01   3.3659160e+01   6.7949113e+00   1.9050186e+01   7.9292973e+00   7.5954832e-01
   7.0000000e-01   3.3690181e+01   6.8044605e+00   1.9282606e+01   7.9321089e+00   7.5980133e-01
   7.0100000e-01   3.3901505e+01   6.8557563e+00   1.9305222e+01   7.9502035e+00   7.6044666e-01
   7.0200000e-01   3.3954709e+01   6.8558426e+00   1.9316100e+01   7.9616121e+00   7.6205439e-01
   7.0300000e-01   3.4062149e+01   6.8655287e+00   1.9326667e+01   8.0012769e+00   7.6384113e-01
   7.0400000e-01   3.4116032e+01   6.8659791e+00   1.9400360e+01   8.0288365e+00   7.6658726e-01
   7.0500000e-01   3.4212747e+01   6.8707423e+00   1.9415268e+01   8.0945889e+00   7.6719417e-01
   7.0600000e-01   3.4269707e+01   6.8722193e+00   1.9422723e+01   8.1637312e+00   7.6963363e-01
   7.0700000e-01   3.4300004e+01   6.8744812e+00   1.9435802e+01   8.1809749e+00   7.7446894e-01
   7.0800000e-01   3.4641628e+01   6.8984890e+00   1.9507181e+01   8.3331104e+00   7.7763429e-01
   7.0900000e-01   3.4820828e+01   6.9021584e+00   1.9540831e+01   8.4722962e+00   7.7938261e-01
   7.1000000e-01   3.5032933e+01   6.9055193e+00   1.9557998e+01   8.4817077e+00   7.8554257e-01
   7.1100000e-01   3.5139894e+01   6.9056544e+00   1.9627904e+01   8.4994221e+00   7.8597081e-01
   7.1200000e-01   3.5187086e+01   6.9282505e+00   1.9637140e+01   8.4996026e+00   7.9497652e-01
   7.1300000e-01   3.5369131e+01   6.9516637e+00   1.9646509e+01   8.5820822e+00   7.9616160e-01
   7.1400000e-01   3.5415376e+01   6.9544803e+00   1.9671932e+01   8.5944769e+00   7.9639829e-01
   7.1500000e-01   3.5696540e+01   6.9580701e+00   1.9674736e+01   8.6062169e+00   7.9823585e-01
   7.1600000e-01   3.5757360e+01   6.9594416e+00   1.9721047e+01   8.7370288e+00   7.9850751e-01
   7.1700000e-01   3.5877443e+01   6.9829870e+00   1.9852285e+01   8.7434087e+00   8.0048180e-01
   7.1800000e-01   3.5962726e+01   6.9842842e+00   1.9911749e+01   8.7476307e+00   8.0258081e-01
   7.1900000e-01   3.6162730e+01   6.9914861e+00   2.0104900e+01   8.8788303e+00   8.0346261e-01
   7.2000000e-01   3.6291718e+01   7.0003053e+00   2.0128842e+01   9.0175911e+00   8.0639170e-01
   7.2100000e-01   3.6421857e+01   7.0360487e+00   2.0193675e+01   9.0191114e+00   8.0657923e-01
   7.2200000e-01   3.6494837e+01   7.0461933e+00   2.0211150e+01   9.0529236e+00   8.1239977e-01
   7.2300000e-01   3.6505038e+01   7.0520383e+00   2.0315396e+01   9.0660397e+00   8.1530553e-01
   7.2400000e-01   3.6547278e+01   7.0545184e+00   2.0317011e+01   9.1360775e+00   8.1993402e-01
   7.2500000e-01   3.6580700e+01   7.0557687e+00   2.0374390e+01   9.1417172e+00   8.2254381e-01
   7.2600000e-01   3.6768811e+01   7.0573188e+00   2.0404540e+01   9.2043663e+00   8.2571565e-01
   7.2700000e-01   3.6806250e+01   7.0678039e+00   2.0541093e+01   9.2708348e+00   8.2860312e-01
   7.2800000e-01   3.6873925e+01   7.0806405e+00   2.0552301e+01   9.3002829e+00   8.2863497e-01
   7.2900000e-01   3.6874132e+01   7.0873644e+00   2.0629958e+01   9.3161104e+00   8.3214274e-01
   7.3000000e-01   3.6931003e+01   7.1008482e+00   2.0643635e+01   9.3272909e+00   8.3226817e-01
   7.3100000e-01   3.7018917e+01   7.1041680e+00   2.0704697e+01   9.3530434e+00   8.3369724e-01
   7.3200000e-01   3.7049101e+01   7.1173553e+00   2.0705578e+01   9.4394576e+00   8.3464000e-01
   7.3300000e-01   3.7074801e+01   7.1217865e+00   2.0733995e+01   9.4921975e+00   8.3666769e-01
   7.3400000e-01   3.7285116e+01   7.1355887e+00   2.0833936e+01   9.5449634e+00   8.3890247e-01
   7.3500000e-01   3.7481985e+01   7.1446005e+00   2.0888231e+01   9.5473415e+00   8.3950222e-01
   7.3600000e-01   3.7738489e+01   7.1449585e+00   2.1018949e+01   9.5666009e+00   8.4170760e-01
   7.3700000e-01   3.8267570e+01   7.1460976e+00   2.1053649e+01   9.7183414e+00   8.4454382e-01
   7.3800000e-01   3.8724163e+01   7.1475997e+00   2.1071979e+01   9.7204400e+00   8.4717924e-01
   7.3900000e-01   3.8739036e+01   7.1598114e+00   2.1076833e+01   9.7404827e+00   8.5266588e-01
   7.4000000e-01   3.8886859e+01   7.1982310e+00   2.1167139e+01   9.8247142e+00   8.5383864e-01
   7.4100000e-01   3.9460747e+01   7.2118088e+00   2.1173824e+01   9.8564439e+00   8.5435570e-01
   7.4200000e-01   3.9575083e+01   7.2270874e+00   2.1194788e+01   9.9225818e+00   8.5562019e-01
   7.4300000e-01   3.9638017e+01   7.2567499e+00   2.1229185e+01   9.9422089e+00   8.5594807e-01
   7.4400000e-01   3.9895007e+01   7.2650977e+00   2.1237205e+01   9.9733650e+00   8.5697325e-01
   7.4500000e-01   4.0403988e+01   7.2729394e+00   2.1246389e+01   1.0049056e+01   8.5714061e-01
   7.4600000e-01   4.0737645e+01   7.2805863e+00   2.1252400e+01   1.0051385e+01   8.6035469e-01
   7.4700000e-01   4.0778873e+01   7.2848521e+00   2.1289559e+01   1.0194653e+01   8.6052619e-01
   7.4800000e-01   4.1069387e+01   7.2888361e+00   2.1323463e+01   1.0200357e+01   8.6098814e-01
   7.4900000e-01   4.1520563e+01   7.2960121e+00   2.1348517e+01   1.0258332e+01   8.6985887e-01
   7.5000000e-01   4.2061493e+01   7.2997377e+00   2.1381164e+01   1.0311291e+01   8.7235561e-01
   7.5100000e-01   4.2198946e+01   7.3079241e+00   2.1411405e+01   1.0324138e+01   8.7604188e-01
   7.5200000e-01   4.2410675e+01   7.3117469e+00   2.1411537e+01   1.0370426e+01   8.7749073e-01
   7.5300000e-01   4.2737298e+01   7.3131513e+00   2.1426325e+01   1.0372276e+01   8.7985237e-01
   7.5400000e-01   4.2866230e+01   7.3520008e+00   2.1569418e+01   1.0411088e+01   8.8125024e-01
   7.5500000e-01   4.3002628e+01   7.3635687e+00   2.1581141e+01   1.0460685e+01   8.8866253e-01
   7.5600000e-01   4.3137144e+01   7.3746831e+00   2.1581913e+01   1.0583666e+01   8.9268656e-01
   7.5700000e-01   4.3515354e+01   7.3877898e+00   2.1611873e+01   1.0588197e+01   9.0095556e-01
   7.5800000e-01   4.3635475e+01   7.3901024e+00   2.1649488e+01   1.0597032e+01   9.0148787e-01
   7.5900000e-01   4.3940410e+01   7.4548828e+00   2.1664374e+01   1.0598894e+01   9.0273558e-01
   7.6000000e-01   4.5153626e+01   7.4615636e+00   2.1739730e+01   1.0736063e+01   9.0635988e-01
   7.6100000e-01   4.5559682e+01   7.4776427e+00   2.1775885e+01   1.0808194e+01   9.1292882e-01
   7.6200000e-01   4.5911430e+01   7.4991851e+00   2.1808252e+01   1.1070748e+01   9.1324976e-01
   7.6300000e-01   4.6313613e+01   7.5070233e+00   2.1808341e+01   1.1109593e+01   9.1603762e-01
   7.6400000e-01   4.6437012e+01   7.5128872e+00   2.1924731e+01   1.1121971e+01   9.1875596e-01
   7.6500000e-01   4.6619074e+01   7.5195951e+00   2.1939073e+01   1.1124661e+01   9.2066263e-01
   7.6600000e-01   4.7188084e+01   7.5318584e+00   2.1994793e+01   1.1149057e+01   9.2369219e-01
   7.6700000e-01   4.7459065e+01   7.5361134e+00   2.2031657e+01   1.1151422e+01   9.2402648e-01
   7.6800000e-01   4.7684634e+01   7.5365845e+00   2.2041468e+01   1.1172967e+01   9.2641229e-01
   7.6900000e-01   4.7711683e+01   7.5371224e+00   2.2046530e+01   1.1219686e+01   9.2843615e-01
   7.7000000e-01   4.7785364e+01   7.5418248e+00   2.2095442e+01   1.1253239e+01   9.3409563e-01
   7.7100000e-01   4.8670343e+01   7.5605994e+00   2.2196064e+01   1.1303409e+01   9.3789245e-01
   7.7200000e-01   4.8813249e+01   7.5638695e+00   2.2379599e+01   1.1422689e+01   9.3871856e-01
   7.7300000e-01   4.9556548e+01   7.5952802e+00   2.2398535e+01   1.1471058e+01   9.3970411e-01
   7.7400000e-01   5.0054299e+01   7.5962575e+00   2.2426288e+01   1.1540909e+01   9.4224823e-01
   7.7500000e-01   5.0088610e+01   7.5977892e+00   2.2453120e+01   1.1588962e+01   9.4363184e-01
   7.7600000e-01   5.0105557e+01   7.6113587e+00   2.2514945e+01   1.1624976e+01   9.4390384e-01
   7.7700000e-01   5.0243763e+01   7.6178602e+00   2.2529326e+01   1.1682773e+01   9.5293764e-01
   7.7800000e-01   5.0574567e+01   7.6328437e+00   2.2539737e+01   1.1774239e+01   9.5797664e-01
   7.7900000e-01   5.0610155e+01   7.6428889e+00   2.2562152e+01   1.1784089e+01   9.5899833e-01
   7.8000000e-01   5.0921382e+01   7.6564812e+00   2.2633640e+01   1.1878375e+01   9.6152426e-01
   7.8100000e-01   5.1219926e+01   7.6711377e+00   2.2643396e+01   1.1881929e+01   9.6201847e-01
   7.8200000e-01   5.1409924e+01   7.6733784e+00   2.2651865e+01   1.1897420e+01   9.7044751e-01
   7.8300000e-01   5.1595649e+01   7.7071139e+00   2.2681732e+01   1.1898700e+01   9.8091228e-01
   7.8400000e-01   5.1853213e+01   7.7686362e+00   2.2700027e+01   1.1943991e+01   9.8601423e-01
   7.8500000e-01   5.2023671e+01   7.7856974e+00   2.2753878e+01   1.2006797e+01   9.9087452e-01
   7.8600000e-01   5.2539344e+01   7.7954888e+00   2.2765260e+01   1.2028160e+01   9.9132240e-01
   7.8700000e-01   5.2604559e+01   7.8000098e+00   2.2769988e+01   1.2028732e+01   9.9359789e-01
   7.8800000e-01   5.2672260e+01   7.8351103e+00   2.2795909e+01   1.2178902e+01   9.9869523e-01
   7.8900000e-01   5.2948470e+01   7.8401372e+00   2.2838808e+01   1.2187568e+01   9.9941090e-01
   7.9000000e-01   5.3260691e+01   7.8455896e+00   2.2858167e+01   1.2248032e+01   1.0015294e+00
   7.9100000e-01   5.3321830e+01   7.8597448e+00   2.2921094e+01   1.2295596e+01   1.0071282e+00
   7.9200000e-01   5.3964580e+01   7.8603283e+00   2.2932392e+01   1.2434772e+01   1.0265296e+00
   7.9300000e-01   5.4052257e+01   7.8690941e+00   2.2958796e+01   1.2546981e+01   1.0301699e+00
   7.9400000e-01   5.4301950e+01   7.8891652e+00   2.3005344e+01   1.2549454e+01   1.0311236e+00
   7.9500000e-01   5.4429521e+01   7.9160557e+00   2.3030668e+01   1.2620076e+01   1.0380758e+00
   7.9600000e-01   5.5444233e+01   7.9176097e+00   2.3080957e+01   1.2856949e+01   1.0403060e+00
   7.9700000e-01   5.5644210e+01   7.9224089e+00   2.3192660e+01   1.2860300e+01   1.0406871e+00
   7.9800000e-01   5.5849792e+01   7.9267856e+00   2.3207405e+01   1.2875178e+01   1.0426868e+00
   7.9900000e-01   5.6289501e+01   7.9368006e+00   2.3256685e+01   1.2991136e+01   1.0534157e+00
   8.0000000e-01   5.7665057e+01   7.9401185e+00   2.3300974e+01   1.3012242e+01   1.0594522e+00
   8.0100000e-01   5.8461847e+01   7.9642204e+00   2.3326064e+01   1.3033843e+01   1.0632274e+00
   8.0200000e-01   5.8862195e+01   7.9968214e+00   2.3331954e+01   1.3064126e+01   1.0788941e+00
   8.0300000e-01   6.0179277e+01   8.0005471e+00   2.3344487e+01   1.3070564e+01   1.0798173e+00
   8.0400000e-01   6.0417526e+01   8.0264021e+00   2.3515839e+01   1.3081734e+01   1.0879918e+00
   8.0500000e-01   6.1267279e+01   8.0412709e+00   2.3533622e+01   1.3187187e+01   1.0884281e+00
   8.0600000e-01   6.2005574e+01   8.0679031e+00   2.3577012e+01   1.3266617e+01   1.0898199e+00
   8.0700000e-01   6.3863942e+01   8.0779647e+00   2.3614008e+01   1.3282782e+01   1.0938423e+00
   8.0800000e-01   6.4303016e+01   8.1526721e+00   2.3671002e+01   1.3414821e+01   1.0943938e+00
   8.0900000e-01   6.4713256e+01   8.1648411e+00   2.3719803e+01   1.3420222e+01   1.1028946e+00
   8.1000000e-01   6.4761932e+01   8.1661992e+00   2.3797861e+01   1.3524330e+01   1.1066511e+00
   8.1100000e-01   6.4765607e+01   8.1996748e+00   2.3816145e+01   1.3539013e+01   1.1108872e+00
   8.1200000e-01   6.5956781e+01   8.2533733e+00   2.3908003e+01   1.3790745e+01   1.1312691e+00
   8.1300000e-01   6.6255977e+01   8.2829847e+00   2.4038237e+01   1.3802164e+01   1.1340551e+00
   8.1400000e-01   6.6995368e+01   8.2919858e+00   2.4216773e+01   1.3818391e+01   1.1482859e+00
   8.1500000e-01   6.7151821e+01   8.2964898e+00   2.4324449e+01   1.3847481e+01   1.1483142e+00
   8.1600000e-01   6.7676009e+01   8.2994330e+00   2.4345784e+01   1.3863746e+01   1.1499474e+00
   8.1700000e-01   6.8106455e+01   8.3105578e+00   2.4552415e+01   1.3973140e+01   1.1605205e+00
   8.1800000e-01   6.8269916e+01   8.3440318e+00   2.4608274e+01   1.4183146e+01   1.1632956e+00
   8.1900000e-01   6.8303838e+01   8.3497523e+00   2.4669349e+01   1.4183436e+01   1.1635133e+00
   8.2000000e-01   6.9655098e+01   8.3528525e+00   2.4785606e+01   1.4207347e+01   1.1663962e+00
   8.2100000e-01   6.9947965e+01   8.3669636e+00   2.4790797e+01   1.4343691e+01   1.1722523e+00
   8.2200000e-01   7.0505909e+01   8.3811398e+00   2.4928364e+01   1.4354154e+01   1.1729577e+00
   8.2300000e-01   7.0948159e+01   8.3827104e+00   2.5007124e+01   1.4379675e+01   1.1753458e+00
   8.2400000e-01   7.1166480e+01   8.4120467e+00   2.5027397e+01   1.4440189e+01   1.1761458e+00
   8.2500000e-01   7.2533196e+01   8.4205298e+00   2.5107912e+01   1.4498498e+01   1.1844022e+00
   8.2600000e-01   7.2963956e+01   8.4369708e+00   2.5114189e+01   1.4562686e+01   1.1853393e+00
   8.2700000e-01   7.4703480e+01   8.4417605e+00   2.5117100e+01   1.4618118e+01   1.1855591e+00
   8.2800000e-01   7.5231221e+01   8.4659806e+00   2.5126209e+01   1.4729239e+01   1.1867751e+00
   8.2900000e-01   7.5840006e+01   8.5003074e+00   2.5233621e+01   1.4787705e+01   1.1883331e+00
   8.3000000e-01   8.0652502e+01   8.5056190e+00   2.5280423e+01   1.4806241e+01   1.1913718e+00
   8.3100000e-01   8.0996183e+01   8.5062995e+00   2.5342500e+01   1.4849214e+01   1.1949271e+00
   8.3200000e-01   8.1454336e+01   8.5231244e+00   2.5369122e+01   1.4974147e+01   1.1949486e+00
   8.3300000e-01   8.1474041e+01   8.5361205e+00   2.5384670e+01   1.5126869e+01   1.1997785e+00
   8.3400000e-01   8.2988033e+01   8.5425994e+00   2.5413515e+01   1.5277176e+01   1.2072393e+00
   8.3500000e-01   8.5132796e+01   8.5539093e+00   2.5458354e+01   1.5326156e+01   1.2104081e+00
   8.3600000e-01   8.5571291e+01   8.5583750e+00   2.5526941e+01   1.5343012e+01   1.2141428e+00
   8.3700000e-01   8.5675393e+01   8.5641393e+00   2.5536724e+01   1.5354799e+01   1.2168406e+00
   8.3800000e-01   8.6715222e+01   8.5772843e+00   2.5557338e+01   1.5479862e+01   1.2248033e+00
   8.3900000e-01   8.6814094e+01   8.6525890e+00   2.5568125e+01   1.5532379e+01   1.2437998e+00
   8.4000000e-01   8.7430770e+01   8.6617577e+00   2.5588494e+01   1.5603416e+01   1.2580499e+00
   8.4100000e-01   8.7761103e+01   8.6755115e+00   2.5791981e+01   1.5629270e+01   1.2802414e+00
   8.4200000e-01   8.7803534e+01   8.6775133e+00   2.5812944e+01   1.5633972e+01   1.2845705e+00
   8.4300000e-01   8.8481265e+01   8.6935521e+00   2.5868056e+01   1.5832502e+01   1.2867535e+00
   8.4400000e-01   8.9336038e+01   8.7481977e+00   2.6017039e+01   1.6137995e+01   1.2873653e+00
   8.4500000e-01   8.9560512e+01   8.8472331e+00   2.6081820e+01   1.6522222e+01   1.2890441e+00
   8.4600000e-01   8.9648401e+01   8.8716363e+00   2.6102413e+01   1.6572441e+01   1.2894756e+00
   8.4700000e-01   8.9978285e+01   8.8769233e+00   2.6110583e+01   1.6595582e+01   1.2968374e+00
   8.4800000e-01   9.0851876e+01   8.8833165e+00   2.6229434e+01   1.6609695e+01   1.3176469e+00
   8.4900000e-01   9.2262547e+01   8.9029914e+00   2.6237382e+01   1.6653880e+01   1.3390741e+00
   8.5000000e-01   9.2624935e+01   8.9128298e+00   2.6306402e+01   1.6767818e+01   1.3658483e+00
   8.5100000e-01   9.2930020e+01   8.9180814e+00   2.6339047e+01   1.6780996e+01   1.3759302e+00
   8.5200000e-01   9.3281210e+01   8.9273885e+00   2.6485242e+01   1.7235370e+01   1.3793310e+00
   8.5300000e-01   9.3876816e+01   8.9357109e+00   2.6489681e+01   1.7541645e+01   1.3795163e+00
   8.5400000e-01   9.3914420e+01   8.9575188e+00   2.6494963e+01   1.7586659e+01   1.3890383e+00
   8.5500000e-01   9.3932502e+01   8.9578885e+00   2.6659337e+01   1.7763846e+01   1.4019969e+00
   8.5600000e-01   9.4975906e+01   8.9694312e+00   2.6711499e+01   1.7912407e+01   1.4128028e+00
   8.5700000e-01   9.5284687e+01   8.9766729e+00   2.7188157e+01   1.8180308e+01   1.4136429e+00
   8.5800000e-01   9.5816475e+01   9.0068553e+00   2.7313213e+01   1.8215515e+01   1.4177042e+00
   8.5900000e-01   9.7794010e+01   9.0300579e+00   2.7462857e+01   1.8443054e+01   1.4211587e+00
   8.6000000e-01   9.7803428e+01   9.0510428e+00   2.7482119e+01   1.8568675e+01   1.4250026e+00
   8.6100000e-01   9.8140228e+01   9.0562496e+00   2.7599136e+01   1.8607631e+01   1.4298409e+00
   8.6200000e-01   9.9880950e+01   9.0831317e+00   2.7645289e+01   1.8673077e+01   1.4301927e+00
   8.6300000e-01             NaN   9.1095498e+00   2.7675965e+01   1.8773398e+01   1.4320779e+00
   8.6400000e-01             NaN   9.1358428e+00   2.7694281e+01   1.9068648e+01   1.4463947e+00
   8.6500000e-01             NaN   9.1374325e+00   2.7893277e+01   1.9072045e+01   1.4507792e+00
   8.6600000e-01             NaN   9.1792883e+00   2.7956456e+01   1.9137290e+01   1.4631527e+00
   8.6700000e-01             NaN   9.2052886e+00   2.7997487e+01   1.9331184e+01   1.4900975e+00
   8.6800000e-01             NaN   9.2076647e+00   2.8046682e+01   1.9538502e+01   1.4926555e+00
   8.6900000e-01             NaN   9.2368453e+00   2.8128578e+01   1.9551121e+01   1.5197708e+00
   8.7000000e-01             NaN   9.3206240e+00   2.8147010e+01   1.9564807e+01   1.5223132e+00
   8.7100000e-01             NaN   9.3253680e+00   2.8158836e+01   1.9914623e+01   1.5299213e+00
   8.7200000e-01             NaN   9.3536263e+00   2.8278647e+01   2.0239442e+01   1.5321207e+00
   8.7300000e-01             NaN   9.3538534e+00   2.8338647e+01   2.0406800e+01   1.5410440e+00
   8.7400000e-01             NaN   9.3740679e+00   2.8345183e+01   2.0755114e+01   1.5568588e+00
   8.7500000e-01             NaN   9.4140001e+00   2.8405877e+01   2.0770739e+01   1.5571434e+00
   8.7600000e-01             NaN   9.4639163e+00   2.8424466e+01   2.0804361e+01   1.5627437e+00
   8.7700000e-01             NaN   9.4708169e+00   2.8452601e+01   2.1061337e+01   1.5951273e+00
   8.7800000e-01             NaN   9.4768281e+00   2.8498672e+01   2.1159014e+01   1.6189109e+00
   8.7900000e-01             NaN   9.5250744e+00   2.8537512e+01   2.1189024e+01   1.6425012e+00
   8.8000000e-01             NaN   9.5379455e+00   2.8556387e+01   2.1235954e+01   1.6465557e+00
   8.8100000e-01             NaN   9.5612609e+00   2.8586341e+01   2.1467851e+01   1.6484722e+00
   8.8200000e-01             NaN   9.6071567e+00   2.8612524e+01   2.1472891e+01   1.6560490e+00
   8.8300000e-01             NaN   9.6108072e+00   2.8635345e+01   2.1533396e+01   1.6603817e+00
   8.8400000e-01             NaN   9.6239130e+00   2.8777305e+01   2.1665250e+01   1.6609029e+00
   8.8500000e-01             NaN   9.6673771e+00   2.8886436e+01   2.1704188e+01   1.6706315e+00
   8.8600000e-01             NaN   9.6855020e+00   2.9132028e+01   2.1711002e+01   1.6905426e+00
   8.8700000e-01             NaN   9.7420628e+00   2.9182553e+01   2.2037869e+01   1.7184845e+00
   8.8800000e-01             NaN   9.7644712e+00   2.9295821e+01   2.2384543e+01   1.7192685e+00
   8.8900000e-01             NaN   9.8020320e+00   2.9311085e+01   2.2473647e+01   1.7300200e+00
   8.9000000e-01             NaN   9.8100269e+00   2.9415767e+01   2.2479330e+01   1.7328144e+00
   8.9100000e-01             NaN   9.8357900e+00   2.9573539e+01   2.2567421e+01   1.7395618e+00
   8.9200000e-01             NaN   9.8456867e+00   2.9713794e+01   2.2823746e+01   1.7487285e+00
   8.9300000e-01             NaN   9.8507069e+00   2.9768471e+01   2.3078750e+01   1.7503281e+00
   8.9400000e-01             NaN   9.8563402e+00   3.0047206e+01   2.3301632e+01   1.7837376e+00
   8.9500000e-01             NaN   9.8588679e+00   3.0100894e+01   2.3325628e+01   1.7867723e+00
   8.9600000e-01             NaN   9.8679504e+00   3.0102680e+01   2.3472648e+01   1.7892178e+00
   8.9700000e-01             NaN   9.8727090e+00   3.0176789e+01   2.3595826e+01   1.7912443e+00
   8.9800000e-01             NaN   9.8908504e+00   3.0184749e+01   2.3605590e+01   1.7994106e+00
   8.9900000e-01             NaN   9.8936765e+00   3.0587132e+01   2.3629716e+01   1.8090164e+00
   9.0000000e-01             NaN   9.9225320e+00   3.0613456e+01   2.3633336e+01   1.8091643e+00
   9.0100000e-01             NaN   9.9238635e+00   3.0655049e+01   2.3908665e+01   1.8185746e+00
   9.0200000e-01             NaN   9.9572447e+00   3.0666692e+01   2.4258568e+01   1.8191089e+00
   9.0300000e-01             NaN   9.9897910e+00   3.0670682e+01   2.4710800e+01   1.8250002e+00
   9.0400000e-01             NaN   9.9934251e+00   3.0677637e+01   2.4733102e+01   1.8323776e+00
   9.0500000e-01             NaN   1.0033327e+01   3.0939314e+01   2.4829313e+01   1.8649967e+00
   9.0600000e-01             NaN   1.0041424e+01   3.1205644e+01   2.5096292e+01   1.8651736e+00
   9.0700000e-01             NaN   1.0050898e+01   3.1240721e+01   2.5424046e+01   1.8775533e+00
   9.0800000e-01             NaN   1.0059979e+01   3.1343538e+01   2.5867330e+01   1.8797216e+00
   9.0900000e-01             NaN   1.0061397e+01   3.1465912e+01   2.6047159e+01   1.8839411e+00
   9.1000000e-01             NaN   1.0072850e+01   3.1566338e+01   2.6297629e+01   1.8858366e+00
   9.1100000e-01             NaN   1.0076019e+01   3.1673890e+01   2.6464511e+01   1.8862287e+00
   9.1200000e-01             NaN   1.0095542e+01   3.1825608e+01   2.7378865e+01   1.8864513e+00
   9.1300000e-01             NaN   1.0099790e+01   3.2160847e+01   2.7585638e+01   1.8926453e+00
   9.1400000e-01             NaN   1.0109053e+01   3.2230834e+01   2.7604942e+01   1.9471723e+00
   9.1500000e-01             NaN   1.0135986e+01   3.2323007e+01   2.7678106e+01   1.9671053e+00
   9.1600000e-01             NaN   1.0148991e+01   3.2395276e+01   2.7858668e+01   1.9951432e+00
   9.1700000e-01             NaN   1.0171516e+01   3.2501646e+01   2.7873919e+01   1.9965413e+00
   9.1800000e-01             NaN   1.0203829e+01   3.2723408e+01   2.8034407e+01   2.0018282e+00
   9.1900000e-01             NaN   1.0235748e+01   3.2903572e+01   2.8078032e+01   2.0115518e+00
   9.2000000e-01             NaN   1.0238708e+01   3.3048033e+01   2.8286314e+01   2.0160489e+00
   9.2100000e-01             NaN   1.0248462e+01   3.3359888e+01   2.8372714e+01   2.0285482e+00
   9.2200000e-01             NaN   1.0305596e+01   3.3408594e+01   2.8446909e+01   2.0331715e+00
   9.2300000e-01             NaN   1.0326176e+01   3.3555732e+01   2.8580892e+01   2.0423196e+00
   9.2400000e-01             NaN   1.0331289e+01   3.3611855e+01   2.8668137e+01   2.0505272e+00
   9.2500000e-01             NaN   1.0354546e+01   3.3667784e+01   2.8764244e+01   2.0646005e+00
   9.2600000e-01             NaN   1.0385471e+01   3.3671829e+01   2.9097249e+01   2.0909796e+00
   9.2700000e-01             NaN   1.0425825e+01   3.3729279e+01   3.0495738e+01   2.0973352e+00
   9.2800000e-01             NaN   1.0429321e+01   3.4025594e+01   3.0563391e+01   2.1027231e+00
   9.2900000e-01             NaN   1.0436659e+01   3.4114254e+01   3.0617841e+01   2.1051956e+00
   9.3000000e-01             NaN   1.0445693e+01   3.4428528e+01   3.0742207e+01   2.1442433e+00
   9.3100000e-01             NaN   1.0482876e+01   3.4686378e+01   3.0909054e+01   2.1481453e+00
   9.3200000e-01             NaN   1.0488581e+01   3.5111451e+01   3.1063792e+01   2.1486592e+00
   9.3300000e-01             NaN   1.0489077e+01   3.5338343e+01   3.1178473e+01   2.1808281e+00
   9.3400000e-01             NaN   1.0512428e+01   3.5390033e+01   3.1769615e+01   2.2002927e+00
   9.3500000e-01             NaN   1.0525710e+01   3.5440657e+01   3.2028592e+01   2.2150168e+00
   9.3600000e-01             NaN   1.0541265e+01   3.5475054e+01   3.2126325e+01   2.2309511e+00
   9.3700000e-01             NaN   1.0623904e+01   3.5492549e+01   3.2194998e+01   2.2334367e+00
   9.3800000e-01             NaN   1.0774590e+01   3.5664909e+01   3.2518035e+01   2.2426934e+00
   9.3900000e-01             NaN   1.0836065e+01   3.5669571e+01   3.2543068e+01   2.2477398e+00
   9.4000000e-01             NaN   1.0863929e+01   3.5751694e+01   3.2579785e+01   2.3321822e+00
   9.4100000e-01             NaN   1.0869760e+01   3.6305566e+01   3.3105859e+01   2.3597552e+00
   9.4200000e-01             NaN   1.0885595e+01   3.6314148e+01   3.3213400e+01   2.3756035e+00
   9.4300000e-01             NaN   1.0957044e+01   3.6345720e+01   3.3226677e+01   2.4743556e+00
   9.4400000e-01             NaN   1.1112039e+01   3.6626073e+01   3.3499329e+01   2.4766710e+00
   9.4500000e-01             NaN   1.1134598e+01   3.7557247e+01   3.3851645e+01   2.5120732e+00
   9.4600000e-01             NaN   1.1135445e+01   3.7983859e+01   3.4239180e+01   2.5655916e+00
   9.4700000e-01             NaN   1.1197560e+01   3.8030251e+01   3.4972631e+01   2.5712554e+00
   9.4800000e-01             NaN   1.1214935e+01   3.8321464e+01   3.5692919e+01   2.5889907e+00
   9.4900000e-01             NaN   1.1292079e+01   3.8336793e+01   3.5981937e+01   2.6846019e+00
   9.5000000e-01             NaN   1.1318707e+01   3.8418881e+01   3.5991780e+01   2.7031510e+00
   9.5100000e-01             NaN   1.1323951e+01   3.8441922e+01   3.6377435e+01   2.7219024e+00
   9.5200000e-01             NaN   1.1351149e+01   3.8600451e+01   3.6532278e+01   2.7581360e+00
   9.5300000e-01             NaN   1.1353943e+01   3.8812290e+01   3.6599706e+01   2.8059068e+00
   9.5400000e-01             NaN   1.1421836e+01   3.9157195e+01   3.6732632e+01   2.8064914e+00
   9.5500000e-01             NaN   1.1469186e+01   4.0796370e+01   3.6843604e+01   2.9189628e+00
   9.5600000e-01             NaN   1.1509264e+01   4.0832102e+01   3.6973674e+01   2.9928130e+00
   9.5700000e-01             NaN   1.1552307e+01   4.0854275e+01   3.8051280e+01   3.0580628e+00
   9.5800000e-01             NaN   1.1553497e+01   4.0867449e+01   3.8188962e+01   3.0678528e+00
   9.5900000e-01             NaN   1.1557811e+01   4.1741041e+01   3.8218303e+01   3.1500631e+00
   9.6000000e-01             NaN   1.1601602e+01   4.2157621e+01   3.8501894e+01   3.2577773e+00
   9.6100000e-01             NaN   1.1724632e+01   4.2380856e+01   3.9135750e+01   3.2819709e+00
   9.6200000e-01             NaN   1.1734717e+01   4.2400848e+01   3.9377503e+01   3.4401540e+00
   9.6300000e-01             NaN   1.1757321e+01   4.2955684e+01   3.9655517e+01   3.5103628e+00
   9.6400000e-01             NaN   1.1776075e+01   4.3077206e+01   4.0147120e+01   3.5501750e+00
   9.6500000e-01             NaN   1.1811321e+01   4.3081850e+01   4.0183380e+01   3.5862653e+00
   9.6600000e-01             NaN   1.1823821e+01   4.4030441e+01   4.0535904e+01   3.6276872e+00
   9.6700000e-01             NaN   1.1838719e+01   4.4782693e+01   4.0981672e+01   3.8214505e+00
   9.6800000e-01             NaN   1.1846877e+01   4.5378177e+01   4.1428580e+01   3.8365584e+00
   9.6900000e-01             NaN   1.1848916e+01   4.5831888e+01   4.2588881e+01   3.8743508e+00
   9.7000000e-01             NaN   1.1875856e+01   4.6502738e+01   4.3054768e+01   3.8782975e+00
   9.7100000e-01             NaN   1.2066109e+01   4.6511109e+01   4.3486175e+01   3.9513998e+00
   9.7200000e-01             NaN   1.2133856e+01   4.6587707e+01   4.3964140e+01   4.0788455e+00
   9.7300000e-01             NaN   1.2164874e+01   4.7431935e+01   4.4010422e+01   4.1320238e+00
   9.7400000e-01             NaN   1.2456123e+01   4.9054190e+01   4.4306091e+01   4.1380060e+00
   9.7500000e-01             NaN   1.2495353e+01   5.0297758e+01   4.4414485e+01   4.1700040e+00
   9.7600000e-01             NaN   1.2504323e+01   5.1449138e+01   4.4535699e+01   4.3653943e+00
   9.7700000e-01             NaN   1.2645576e+01   5.1484697e+01   4.5359355e+01   4.5216813e+00
   9.7800000e-01             NaN   1.2725672e+01   5.2085686e+01   4.5479462e+01   4.6134186e+00
   9.7900000e-01             NaN   1.2794294e+01   5.2842308e+01   4.7374621e+01   4.6658373e+00
   9.8000000e-01             NaN   1.2866518e+01   5.3493136e+01   4.7655803e+01   4.7189478e+00
   9.8100000e-01             NaN   1.2968519e+01   5.3986814e+01   4.8000040e+01   4.7913120e+00
   9.8200000e-01             NaN   1.3034066e+01   5.4320891e+01   4.8239316e+01   4.8817603e+00
   9.8300000e-01             NaN   1.3103542e+01   5.6042700e+01   5.0686045e+01   5.0958894e+00
   9.8400000e-01             NaN   1.3115268e+01   5.6678792e+01   5.1266594e+01   5.1933241e+00
   9.8500000e-01             NaN   1.3238802e+01   5.6743969e+01   5.1650459e+01   5.4231315e+00
   9.8600000e-01             NaN   1.3478401e+01   5.8792148e+01   5.1783502e+01   5.5040897e+00
   9.8700000e-01             NaN   1.3558490e+01   5.9026984e+01   5.3778634e+01   5.8131761e+00
   9.8800000e-01             NaN   1.3601777e+01   5.9771388e+01   5.3992838e+01   5.9122347e+00
   9.8900000e-01             NaN   1.3765573e+01   6.3194534e+01   5.4815174e+01   5.9783302e+00
   9.9000000e-01             NaN   1.3851847e+01   6.7493776e+01   5.5362532e+01   6.2005507e+00
   9.9100000e-01             NaN   1.4155096e+01   7.3426663e+01   5.6391245e+01   6.3069150e+00
   9.9200000e-01             NaN   1.4828430e+01   7.4955095e+01   5.6739566e+01   6.3269272e+00
   9.9300000e-01             NaN   1.5591459e+01   7.6136450e+01   5.8989483e+01   6.5946583e+00
   9.9400000e-01             NaN   1.5800185e+01   8.0203920e+01   6.6878985e+01   7.1029892e+00
   9.9500000e-01             NaN   1.5923919e+01   8.1516394e+01   6.8326928e+01   7.1481329e+00
   9.9600000e-01             NaN   1.6124592e+01   8.4494392e+01   6.8570423e+01   7.5352611e+00
   9.9700000e-01             NaN   1.6396409e+01   8.9495961e+01   7.1514234e+01   7.9437891e+00
   9.9800000e-01             NaN   1.7553551e+01   9.0517917e+01   7.1909645e+01   8.0571857e+00
   9.9900000e-01             NaN   1.7594725e+01   9.0807171e+01   7.3318355e+01   9.7419909e+00
   1.0000000e+00             NaN   1.9988751e+01   9.7348908e+01   7.7769660e+01   1.0208412e+01
   1.0000000e+00             NaN   100				100				100				100


==> Data/data_Calibration.dat <==
%auto-ignore
calibration		1	2	3	4	5	6	7	8	9
   0.0000000e+00   3.1000000e-01   4.3800000e-01   5.1500000e-01   6.4600000e-01   7.7800000e-01   8.4400000e-01   7.9800000e-01   9.6600000e-01   9.8000000e-01
   1.0000000e+01   3.2100000e-01   4.3600000e-01   5.1800000e-01   6.0100000e-01   7.5400000e-01   8.4000000e-01   8.0900000e-01   9.6500000e-01   9.8900000e-01
   2.0000000e+01   3.1600000e-01   4.3900000e-01   5.2800000e-01   6.1200000e-01   7.4900000e-01   8.2200000e-01   8.0400000e-01   9.6200000e-01   9.8400000e-01
   3.0000000e+01   2.8200000e-01   3.9300000e-01   4.3000000e-01   5.8300000e-01   7.7600000e-01   7.4100000e-01   7.7300000e-01   9.6600000e-01   9.3600000e-01
   4.0000000e+01   2.8700000e-01   3.5000000e-01   2.1400000e-01   5.9600000e-01   6.7600000e-01   4.2100000e-01   7.8600000e-01   9.3600000e-01   8.1300000e-01
   5.0000000e+01   2.4800000e-01   2.2200000e-01   1.1600000e-01   5.6200000e-01   4.6500000e-01   2.1900000e-01   7.5000000e-01   8.7200000e-01   6.7800000e-01
   6.0000000e+01   2.3300000e-01   9.5000000e-02   6.0000000e-02   4.9500000e-01   2.4800000e-01   1.1300000e-01   6.9400000e-01   7.2700000e-01   5.5700000e-01
   7.0000000e+01   1.5000000e-01   5.3000000e-02   1.8000000e-02   3.5700000e-01   1.4100000e-01   7.3000000e-02   6.7500000e-01   6.1500000e-01   5.5800000e-01
   8.0000000e+01   6.3000000e-02   2.6000000e-02   1.5000000e-02   2.2200000e-01   7.4000000e-02   5.8000000e-02   5.4200000e-01   5.5300000e-01   5.4400000e-01
   9.0000000e+01   2.6000000e-02   1.1000000e-02   6.0000000e-03   1.2000000e-01   6.1000000e-02   3.9000000e-02   4.7800000e-01   5.2900000e-01   5.4200000e-01
   1.0000000e+02   1.8000000e-02   6.0000000e-03   0.0000000e+00   6.9000000e-02   5.4000000e-02   3.6000000e-02   4.0400000e-01   5.4300000e-01   5.3400000e-01
   1.1000000e+02   1.0000000e-02   1.0000000e-03   3.0000000e-03   6.4000000e-02   5.2000000e-02   3.8000000e-02   3.5400000e-01   5.1700000e-01   5.0500000e-01
   1.2000000e+02   4.0000000e-03   2.0000000e-03   1.0000000e-03   4.3000000e-02   4.6000000e-02   3.7000000e-02   3.7600000e-01   5.2100000e-01   5.4000000e-01


==> Data/data_ProbVsBandwidth.dat <==
%auto-ignore
BW	IV		SR-LS		Stansfield		DPD		DiSouL
   1.0000000e+01   2.8000000e-02   4.0000000e-03   3.0000000e-02   1.3700000e-01   4.0900000e-01
   2.0000000e+01   9.8000000e-02   1.7000000e-02   1.0300000e-01   2.7900000e-01   6.8800000e-01
   3.0000000e+01   1.4000000e-01   1.5000000e-02   1.5200000e-01   3.7500000e-01   7.7700000e-01
   4.0000000e+01   1.8500000e-01   5.0000000e-02   1.8800000e-01   4.5500000e-01   8.4500000e-01
   5.0000000e+01   2.1600000e-01   1.1100000e-01   2.2100000e-01   4.9400000e-01   8.8800000e-01
   6.0000000e+01   2.5400000e-01   1.5800000e-01   2.6200000e-01   4.7800000e-01   9.0800000e-01
   7.0000000e+01   3.2400000e-01   2.2700000e-01   3.3600000e-01   5.2400000e-01   9.3900000e-01
   8.0000000e+01   3.3000000e-01   3.3000000e-01   3.3100000e-01   5.0300000e-01   9.4600000e-01
   9.0000000e+01   3.6700000e-01   3.8800000e-01   3.7800000e-01   4.9400000e-01   9.6200000e-01
   1.0000000e+02   3.6600000e-01   4.7100000e-01   3.7800000e-01   4.6000000e-01   9.6800000e-01


==> Data/data_ProbVsSNR.dat <==
%auto-ignore
SNR		IV		SR-LS		Stansfield		DPD		DiSouL
  -5.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   7.0000000e-03   1.0000000e-03
   0.0000000e+00   5.0000000e-03   7.0000000e-03   5.0000000e-03   3.6200000e-01   4.7000000e-02
   5.0000000e+00   1.5000000e-02   2.3000000e-02   1.9000000e-02   4.0300000e-01   3.9600000e-01
   1.0000000e+01   5.8000000e-02   3.7000000e-02   6.2000000e-02   4.1700000e-01   5.8300000e-01
   1.5000000e+01   9.7000000e-02   2.9000000e-02   1.0700000e-01   3.6300000e-01   7.2100000e-01
   2.0000000e+01   1.3500000e-01   2.5000000e-02   1.4100000e-01   3.7900000e-01   7.8900000e-01
   2.5000000e+01   1.8900000e-01   2.9000000e-02   1.8800000e-01   3.8900000e-01   8.2300000e-01
   3.0000000e+01   2.2200000e-01   3.1000000e-02   2.3200000e-01   4.0000000e-01   8.5700000e-01
   3.5000000e+01   2.1800000e-01   3.4000000e-02   2.1800000e-01   4.0100000e-01   8.5300000e-01


==> Data/data_Times.dat <==
%auto-ignore
IV		SR-LS		Stansfield		DPD		DiSouL
   4.0488448e-04   6.3688482e-03   1.9859353e-04   1.5600984e-01   6.6806324e+00
   4.1976616e-04   6.7511536e-03   1.8781713e-04   1.1892673e-01   7.2290091e+00
   3.9102911e-04   6.5807839e-03   1.7396177e-04   1.2346565e-01   8.3178128e+00
   3.9205544e-04   7.0308266e-03   2.5658078e-04   1.3283752e-01   7.5437537e+00
   2.7248879e-04   4.3690576e-03   1.5240899e-04   1.0057915e-01   6.7803248e+00
   3.2380495e-04   7.2340386e-03   2.4375174e-04   1.2525607e-01   6.6952231e+00
   2.8069938e-04   4.4983743e-03   1.5548796e-04   1.1014243e-01   5.0405259e+00
   3.8333169e-04   6.9025362e-03   2.5042285e-04   1.3174756e-01   4.4095214e+00
   3.7768691e-04   6.9984975e-03   2.3451484e-04   1.3493122e-01   7.2354786e+00
   4.4337159e-04   7.6312257e-03   2.5914659e-04   1.0457001e-01   4.5764092e+00
   3.9770022e-04   6.8450622e-03   2.1142257e-04   1.2425130e-01   6.2063751e+00
   3.0122584e-04   4.6189673e-03   1.6934332e-04   1.1199803e-01   6.8821509e+00
   3.3355502e-04   6.3478086e-03   2.5555446e-04   1.2367861e-01   4.2354780e+00
   4.1566087e-04   7.6722786e-03   2.3964645e-04   1.1523300e-01   6.5030990e+00
   4.1925300e-04   6.1250965e-03   1.9705404e-04   1.7248951e-01   7.6195620e+00
   2.7967305e-04   4.4172948e-03   2.2271212e-04   1.4478340e-01   3.8909214e+00
   3.8743698e-04   7.6794629e-03   2.3862013e-04   1.3676269e-01   4.4669899e+00
   3.8025272e-04   6.9497471e-03   2.1706734e-04   1.1321319e-01   6.6394332e+00
   4.1155558e-04   7.0149186e-03   2.6427821e-04   1.1630396e-01   4.6715899e+00
   3.6434471e-04   6.8881677e-03   2.1552786e-04   1.2753810e-01   1.2244236e+01
   3.0327849e-04   6.7845091e-03   2.2219896e-04   1.4065297e-01   3.0263555e+00
   3.7337636e-03   7.2391702e-03   1.8935662e-04   1.5808096e-01   7.9257835e+00
   3.2806419e-03   8.9459456e-03   2.5812027e-04   1.2551470e-01   1.0133368e+01
   3.1148907e-04   5.3574068e-03   2.6530453e-04   1.0400502e-01   9.7390317e+00
   3.4946303e-04   4.9381538e-03   1.7550126e-04   1.1082904e-01   5.5383014e+00
   4.1155558e-04   7.1714329e-03   2.2835690e-04   1.2122672e-01   5.7978569e+00
   3.4176560e-04   4.7718894e-03   1.7652758e-04   1.5084641e-01   9.0265099e+00
   4.0385815e-04   1.4001100e-02   2.5965975e-04   1.3484552e-01   3.6559796e+00
   4.4183211e-04   7.6856208e-03   2.4375174e-04   1.2133603e-01   5.0199779e+00
   3.4073928e-04   7.6604759e-03   2.2373844e-04   1.5053030e-01   6.4693560e+00
   2.9660739e-04   7.1893936e-03   2.3092271e-04   1.4678422e-01   4.6140004e+00
   3.8333169e-04   7.5557909e-03   2.5504130e-04   1.7934638e-01   6.3451104e+00
   3.3458134e-04   1.3750164e-02   2.4837020e-04   1.5748929e-01   7.7028333e+00
   4.1514771e-04   7.4670140e-03   2.9198893e-04   1.5537763e-01   2.6376561e+00
   4.1771352e-04   7.6969104e-03   2.4888336e-04   1.3228946e-01   6.5612751e+00
   3.0994959e-04   6.6100342e-03   2.4837020e-04   1.2600580e-01   8.5198003e+00
   2.8018622e-04   4.3834261e-03   1.4419840e-04   1.1812466e-01   8.2019434e+00
   4.7724026e-04   7.0251819e-03   2.1655418e-04   1.5038918e-01   5.8182125e+00
   3.7358162e-04   7.2171043e-03   2.6273872e-04   1.0658314e-01   5.1832844e+00
   3.9308176e-04   5.7823045e-03   2.2989638e-04   1.6337422e-01   6.1641655e+00
   3.5356832e-04   6.1835969e-03   3.8589750e-04   1.2522938e-01   6.2226008e+00
   3.5408148e-04   4.5938224e-03   1.5908009e-04   1.0825349e-01   6.0993737e+00
   4.4850321e-04   1.6795265e-02   2.8634415e-04   1.4074328e-01   4.8314998e+00
   3.9410808e-04   5.0048648e-03   1.6626435e-04   1.1953380e-01   6.9153617e+00
   3.9359492e-04   7.3520658e-03   2.4272542e-04   1.9687905e-01   6.8474458e+00
   4.1617403e-04   8.2116114e-03   2.5709395e-04   1.1831094e-01   4.3417353e+00
   4.2284513e-04   6.9107468e-03   2.2065947e-04   1.4546232e-01   7.4419158e+00
   3.6639736e-04   4.7410997e-03   1.9654088e-04   1.4135702e-01   8.2149305e+00
   2.9301526e-04   4.5676511e-03   1.7498809e-04   1.2272772e-01   2.6281816e+00
   4.2592410e-04   6.8974046e-03   2.4323858e-04   1.2139093e-01   4.6394198e+00
   4.2489778e-04   5.7109751e-03   1.6061957e-04   1.3328243e-01   8.4153417e+00
   2.6787034e-04   4.3628997e-03   1.3598782e-04   1.0296176e-01   6.1809182e+00
   4.2746359e-04   1.6086589e-02   2.7043615e-04   2.0370462e-01   4.8970731e+00
   4.4747689e-04   6.9959317e-03   2.5914659e-04   1.3134422e-01   5.7820423e+00
   4.1206874e-04   7.4069741e-03   2.3554116e-04   1.2412609e-01   5.9145781e+00
   4.5774012e-04   6.7639826e-03   2.6787034e-04   1.3633009e-01   5.6387599e+00
   4.3362152e-04   4.9130089e-03   2.0064617e-04   2.0417519e-01   4.6592566e+00
   4.0026602e-04   5.6293824e-03   2.0680411e-04   1.4371552e-01   7.8133544e+00
   3.7820008e-04   4.9135220e-03   1.5497479e-04   9.5274603e-02   5.6003277e+00
   4.0488448e-04   6.9913132e-03   2.5555446e-04   1.8541451e-01   6.4487721e+00
   3.0789694e-04   4.5815065e-03   1.6318538e-04   1.5534735e-01   6.6874246e+00
   4.3670049e-04   6.5792445e-03   2.2117264e-04   1.1756634e-01   1.2437524e+01
   3.7409478e-04   5.3953807e-03   1.6934332e-04   1.2008289e-01   1.3862572e+01
   2.8480467e-04   4.6210199e-03   1.4727737e-04   1.0850032e-01   8.0983264e+00
   3.0738378e-04   7.1991436e-03   2.5042285e-04   1.4487937e-01   5.4455756e+00
   2.7864673e-04   4.4819531e-03   1.4163259e-04   9.6790482e-02   7.6166935e+00
   2.7659409e-04   4.6040856e-03   1.8114603e-04   1.3865266e-01   6.8889585e+00
   2.7300195e-04   4.5861249e-03   1.6729067e-04   1.2717683e-01   9.8112212e+00
   3.9667389e-04   5.8762131e-03   1.7344861e-04   1.1826989e-01   6.7597537e+00
   3.8692382e-04   7.0785507e-03   2.3502800e-04   1.2896263e-01   6.3104720e+00
   4.2797675e-04   6.2072023e-03   1.9910669e-04   1.5699562e-01   5.3890822e+00
   4.0488448e-04   8.1366898e-03   2.9096261e-04   1.2438215e-01   9.0805700e+00
   2.8890996e-04   4.3752155e-03   1.4779053e-04   1.1257328e-01   6.8152439e+00
   2.9044945e-04   4.6004935e-03   1.9654088e-04   1.1590678e-01   6.4085982e+00
   6.3170189e-04   8.0160969e-03   1.6010641e-04   1.3224328e-01   8.4904603e+00
   4.2592410e-04   8.1669664e-03   2.7556776e-04   1.8754311e-01   6.7010439e+00
   3.9975286e-04   7.6989630e-03   1.8011971e-04   1.4568400e-01   5.4935321e+00
   2.9404158e-04   5.3969202e-03   1.8217236e-04   1.4897440e-01   6.7758161e+00
   4.0026602e-04   8.5200215e-03   2.3656748e-04   1.5085000e-01   7.8452690e+00
   4.4747689e-04   5.3656174e-03   1.7088280e-04   1.5076738e-01   5.5818872e+00
   4.8083239e-04   7.5419356e-03   2.6171240e-04   1.2649484e-01   3.8324743e+00
   3.0584429e-04   1.1119698e-02   2.4939652e-04   1.1777828e-01   7.8623644e+00
   3.4638406e-04   7.4777904e-03   2.6325188e-04   1.5204772e-01   7.5506978e+00
   5.9988587e-04   6.8132461e-03   2.5401498e-04   1.5491321e-01   7.5198342e+00
   2.6068608e-04   4.8863244e-03   1.7652758e-04   9.1590103e-02   6.7586986e+00
   3.6177891e-04   5.1952477e-03   1.5754060e-04   1.2326757e-01   7.8367664e+00
   2.6735718e-04   4.2346093e-03   1.4625105e-04   1.1482503e-01   1.0098697e+01
   2.7608092e-04   4.3521233e-03   1.6215906e-04   1.0545060e-01   1.1265002e+01
   3.9616073e-04   6.8681544e-03   2.6992298e-04   1.5154277e-01   4.6834029e+00
   3.5100251e-04   6.6459555e-03   2.3194903e-04   1.2317468e-01   3.5235300e+00
   3.9462125e-04   6.1723073e-03   1.8525133e-04   1.2283343e-01   4.9553832e+00
   3.5972626e-04   5.5272632e-03   1.6369854e-04   1.0107538e-01   3.2711592e+00
   3.7460794e-04   7.0087607e-03   2.1911999e-04   1.2074640e-01   6.2783681e+00
   4.0283183e-04   7.0698269e-03   2.1244889e-04   1.1911609e-01   7.1091664e+00
   2.7043615e-04   4.2156223e-03   1.4830369e-04   9.8901629e-02   7.2696828e+00
   3.7768691e-04   5.0885101e-03   1.4471156e-04   9.7251301e-02   3.7344394e+00
   2.7248879e-04   3.9405677e-03   1.3034304e-04   8.1141620e-02   5.0385661e+00
   2.6838350e-04   4.1709772e-03   1.4625105e-04   9.2979744e-02   6.2107852e+00
   4.0539764e-04   6.5243362e-03   2.1860683e-04   1.0114209e-01   2.7336599e+00
   2.4426491e-04   4.8529689e-03   1.4471156e-04   8.4510526e-02   3.6612133e+00
   2.6325188e-04   4.0442263e-03   1.6061957e-04   8.0265140e-02   2.9556254e+00
   2.7197563e-04   4.1535297e-03   1.4727737e-04   1.0257946e-01   4.3445772e+00
   2.6119924e-04   4.6081909e-03   1.6626435e-04   8.9598010e-02   3.8833579e+00
   2.6787034e-04   4.0098445e-03   1.6010641e-04   8.0508379e-02   6.2898280e+00
   2.9455474e-04   4.1771352e-03   1.3650098e-04   8.2237733e-02   4.4129965e+00
   2.4477807e-04   3.7050265e-03   1.3752730e-04   8.6532383e-02   5.6621601e+00
   3.8948963e-04   5.6375930e-03   1.7498809e-04   8.8588621e-02   3.4798707e+00
   2.3862013e-04   3.6916843e-03   1.1084290e-04   7.7326264e-02   6.9828501e+00
   2.0783043e-04   3.0081531e-03   1.0725077e-04   6.3702851e-02   6.2549684e+00
   2.8480467e-04   4.1925300e-03   1.6831699e-04   8.7483271e-02   2.1726158e+02
   3.2175230e-04   4.4439792e-03   2.4631755e-04   9.1990882e-02   3.6116404e+00
   2.5555446e-04   4.8745217e-03   2.0885676e-04   9.9827886e-02   5.1446079e+00
   3.6691052e-04   8.2357300e-03   2.1911999e-04   1.2213964e-01   3.6558467e+00
   1.6780383e-04   2.7033351e-03   9.5961213e-05   5.6090612e-02   1.6636734e+00
   1.8473816e-04   2.8413756e-03   8.1079528e-05   5.4612194e-02   2.3479292e+00
   2.8018622e-04   5.7261647e-02   1.4317208e-04   4.3520873e-01   7.0514357e+00
   4.1206874e-04   6.7963118e-03   2.3913329e-04   1.0774802e-01   3.6326117e+00
   3.2688392e-04   9.0090645e-03   6.7285745e-03   1.3827652e-01   7.9455007e+00
   2.5042285e-04   3.8820673e-03   1.1751400e-04   8.8006183e-02   5.5943617e+00
   4.3823998e-04   6.6495476e-03   1.9602772e-04   8.1153936e-02   2.4221739e+00
   3.4279193e-04   4.1637930e-03   1.6831699e-04   8.5006240e-02   3.7220856e+00
   3.6177891e-04   4.4552687e-03   1.4214575e-04   1.1773415e-01   3.9645657e+00
   2.7248879e-04   3.8461460e-03   1.3342201e-04   7.8275613e-02   3.0434750e+00
   2.3092271e-04   3.6957896e-03   1.0981658e-04   8.0575603e-02   4.1148389e+00
   2.3143587e-04   3.8861726e-03   1.0981658e-04   7.6285572e-02   3.1538525e+00
   2.4631755e-04   4.0857924e-03   1.1802716e-04   1.0170760e-01   2.4547705e+00
   2.3759381e-04   6.5720602e-03   1.8730397e-04   9.6494388e-02   5.9505133e+00
   1.7139596e-04   2.8998760e-03   8.8263790e-05   5.4202177e-02   2.4782697e+00
   2.6325188e-04   1.1249887e-01   1.0365864e-04   6.2285498e-01   7.6659164e+00
   3.2791024e-04   3.7306846e-03   1.2469826e-04   8.9765814e-02   4.5425067e+00
   2.9660739e-04   3.9739232e-03   1.2059297e-04   7.6649404e-02   6.1692684e+00
   2.4888336e-04   3.9626336e-03   1.6267222e-04   7.8927328e-02   4.9096928e+00
   2.8018622e-04   3.8800146e-03   1.3136936e-04   8.0303627e-02   3.2871642e+00
   2.2835690e-04   9.7056300e-02   1.2521142e-04   7.6761273e-02   3.0510698e+00
   3.0738378e-04   4.1165821e-03   1.5240899e-04   7.9605728e-02   1.9820465e+00
   2.3092271e-04   3.7286320e-03   1.2110613e-04   7.6604759e-02   3.5085318e+00
   2.3964645e-04   5.6688958e-03   1.8833030e-04   1.3792911e-01   3.0411078e+00
   2.1244889e-04   2.5059629e-01   3.3714715e-04   1.0690592e-01   2.6645499e+00
   2.2681741e-04   3.5264463e-03   1.0468496e-04   6.3789062e-02   5.6345376e+00
   3.0533113e-04   2.4782676e-01   1.1186922e-04   3.7784651e-01   3.2867147e+00
   2.1142257e-04   3.0969301e-03   1.4676421e-04   6.4965228e-01   2.8527457e+00
   3.1969966e-04   4.7139022e-03   2.0834360e-04   1.2536896e-01   8.2856930e+00
   4.2027932e-04   6.7059954e-03   2.3297535e-04   1.5978106e-01   6.2234003e+00
   4.5979276e-04   8.3511914e-03   2.3400167e-04   1.0513603e-01   5.4404943e+00
   3.1046275e-04   6.2544132e-03   2.3913329e-04   1.1621878e-01   5.3495241e+00
   3.1662069e-04   5.3728016e-03   2.2476477e-04   1.0661753e-01   5.1461736e+00
   4.0231867e-04   7.2694468e-03   2.4169910e-04   1.3586466e-01   3.7353831e+00
   3.9975286e-04   6.4175986e-03   1.6472486e-04   1.2788499e-01   5.7519649e+00
   3.9410808e-04   1.0505957e-02   2.1860683e-04   1.5597648e-01   5.4261761e+00
   4.3516101e-04   6.6854689e-03   1.6113273e-04   1.2267486e-01   3.9180758e+00
   2.9609422e-04   6.9949053e-03   2.3810697e-04   1.2877687e-01   7.7409868e+00
   4.1052925e-04   7.3412894e-03   2.6325188e-04   1.4428564e-01   8.6122572e+00
   2.6325188e-04   4.3747024e-03   1.4009311e-04   1.1028201e-01   5.9816283e+00
   3.9667389e-04   7.2412229e-03   2.5196233e-04   1.4263634e-01   6.9647222e+00
   2.9763371e-04   4.4521898e-03   1.6883016e-04   1.0596940e-01   8.4716673e+00
   3.9102911e-04   7.7389896e-03   2.2579109e-04   1.2222174e-01   1.0549916e+01
   3.2329179e-04   4.4152421e-03   1.6729067e-04   1.0929161e-01   9.7388197e+00
   4.0745028e-04   1.0622444e-02   2.7351512e-04   1.3365036e-01   9.2507277e+00
   4.9468775e-04   5.1331552e-03   1.9294875e-04   1.2099580e-01   8.3118226e+00
   4.4234527e-04   7.3823423e-03   2.3143587e-04   1.2652306e-01   5.8498074e+00
   4.7570077e-04   7.7610556e-03   2.2835690e-04   1.5494452e-01   1.3576428e+01
   3.9051595e-04   7.7959505e-03   2.1039624e-04   2.0737372e-01   6.1083864e+00
   2.6376505e-04   5.5431713e-03   2.6479137e-04   1.1262254e-01   6.1182606e+00
   4.1514771e-04   1.9079860e-02   1.4676421e-04   1.3531352e-01   5.4736322e+00
   3.8076588e-04   7.5911991e-03   1.9808037e-04   1.1346669e-01   6.5311823e+00
   4.5517431e-04   1.1610280e-02   2.5555446e-04   1.6458426e-01   6.7456027e+00
   5.3266171e-04   9.0916835e-03   2.6530453e-04   1.1574205e-01   4.7389547e+00
   3.0738378e-04   6.6331264e-03   2.4734388e-04   1.5309200e-01   4.4837092e+00
   4.4952953e-04   7.0672611e-03   2.3451484e-04   1.1994844e-01   7.1590498e+00
   3.9821338e-04   7.0713664e-03   2.3400167e-04   1.3884510e-01   5.9113780e+00
   4.1771352e-04   7.0369846e-03   2.6735718e-04   1.3504206e-01   7.4860836e+00
   7.1226826e-04   1.3769664e-02   3.6998949e-04   1.6904363e-01   5.0977783e+00
   3.9359492e-04   5.8423445e-03   1.7344861e-04   1.1495332e-01   7.0310078e+00
   3.0071268e-04   4.5655985e-03   1.4984318e-04   1.1453869e-01   9.7017551e+00
   2.1337258e-03   1.3335530e-02   2.4015961e-04   1.7938332e-01   4.3414346e+00
   4.1155558e-04   5.8664630e-03   1.7344861e-04   1.2545569e-01   1.0001246e+01
   3.8538434e-04   6.7968250e-03   2.4169910e-04   1.3982934e-01   6.4334686e+00
   4.3516101e-04   7.1139588e-03   2.3092271e-04   1.2110664e-01   5.3650072e+00
   3.6691052e-04   8.0371365e-03   2.2271212e-04   1.1807181e-01   4.0215584e+00
   3.7358162e-04   1.2138837e-02   6.1425440e-04   1.6713262e-01   7.3169614e+00
   3.5767361e-04   4.7908764e-03   1.6061957e-04   1.3079359e-01   4.3042627e+00
   4.6235857e-04   7.8334113e-03   2.2014631e-04   1.5211135e-01   5.9300956e+00
   4.3875314e-04   5.9593453e-03   2.1347521e-04   1.2622081e-01   7.0940363e+00
   3.8384485e-04   7.4100530e-03   2.3810697e-04   1.1129243e-01   8.1818362e+00
   4.2951623e-04   8.0812684e-03   2.4221226e-04   1.2355340e-01   6.2854456e+00
   4.6184541e-04   9.5247919e-03   2.5965975e-04   1.8594204e-01   6.1156117e+00
   3.0943643e-04   7.0010633e-03   2.5658078e-04   1.2233926e-01   4.1482344e+00
   2.9404158e-04   4.6287173e-03   1.5138266e-04   1.2117951e-01   4.1534394e+00
   4.7056916e-04   7.4326321e-03   2.7094931e-04   1.5113634e-01   8.8712421e+00
   4.1258190e-04   7.2335255e-03   2.4888336e-04   1.2790039e-01   6.4564875e+00
   3.6896317e-04   7.6081334e-03   2.1244889e-04   1.1691976e-01   7.3080365e+00
   3.0994959e-04   6.6197842e-03   2.3194903e-04   1.5383711e-01   5.0295171e+00
   4.2848991e-04   5.6868565e-03   1.9500140e-04   1.1364681e-01   8.1833352e+00
   3.2996289e-04   4.5409667e-03   1.5754060e-04   1.0551269e-01   6.4392740e+00
   3.0738378e-04   4.6702834e-03   1.8627765e-04   1.2363602e-01   7.4825366e+00
   4.1360822e-04   8.4456131e-03   2.5606762e-04   1.6909803e-01   2.4481938e+00
   4.1720035e-04   8.8284316e-03   3.0122584e-04   1.3230075e-01   6.0412592e+00
   3.9770022e-04   9.0393410e-03   2.1090940e-04   2.0515738e-01   7.3403970e+00
   3.4946303e-04   5.0551546e-03   1.5292215e-04   1.2706086e-01   7.9912234e+00
   4.0437132e-04   6.1338202e-03   1.9910669e-04   1.5098394e-01   5.8696975e+00
   3.9256860e-04   7.0513531e-03   2.3554116e-04   1.1305206e-01   5.3924598e+00
   3.0327849e-04   5.5929479e-03   1.7036964e-04   1.1002902e-01   7.0123759e+00
   4.7672710e-04   6.0250300e-03   1.5908009e-04   1.1331121e-01   6.9390785e+00
   2.9301526e-04   4.5230061e-03   1.5805376e-04   1.6313355e-01   4.9826305e+00
   2.8275202e-04   5.9352267e-03   2.3913329e-04   1.1358062e-01   4.9708288e+00
   4.0385815e-04   7.2771442e-03   2.1706734e-04   1.1603609e-01   1.0194887e+01
   2.9917319e-04   1.5744310e-02   2.3862013e-04   1.5417067e-01   6.4954221e+00
   4.0898977e-04   8.1931376e-03   2.7146247e-04   1.3604786e-01   7.3601742e+00
   3.9308176e-04   7.2756047e-03   2.5760711e-04   1.3183890e-01   4.3753890e+00
   3.8435801e-04   6.6054157e-03   2.2579109e-04   1.1945016e-01   5.8914561e+00
   4.3567417e-04   7.8888328e-03   2.4323858e-04   1.1957845e-01   6.3187944e+00
   3.5305516e-04   5.5873032e-03   2.0526463e-04   1.4057035e-01   8.6352822e+00
   4.0180551e-04   6.9261417e-03   2.4067278e-04   1.7389506e-01   3.2816959e+00
   3.9923970e-04   1.2062376e-02   2.5401498e-04   1.3401112e-01   9.0273921e+00
   3.5921310e-04   6.2241367e-03   1.9756720e-04   1.3669085e-01   5.5974750e+00
   3.5972626e-04   6.1512677e-03   1.9756720e-04   1.3601861e-01   4.9358492e+00
   3.4176560e-04   7.3725922e-03   2.2784374e-04   1.0714865e-01   9.0729192e+00
   3.9462125e-04   7.2612362e-03   2.3810697e-04   1.5125848e-01   1.0054779e+01
   3.2483127e-04   4.9068509e-03   1.8935662e-04   1.1114002e-01   8.0386380e+00
   4.0950293e-04   6.6295343e-03   2.4837020e-04   1.3947988e-01   4.5347492e+00
   3.7871324e-04   7.9637544e-03   2.2117264e-04   1.7216057e-01   5.2804079e+00
   2.8583099e-04   6.3852694e-03   2.3246219e-04   1.2928695e-01   5.0945264e+00
   2.9506790e-04   5.2060241e-03   1.9140926e-04   1.1246449e-01   4.1142590e+00
   3.8589750e-04   7.0477610e-03   2.3554116e-04   1.2517807e-01   5.7447252e+00
   3.9205544e-04   7.9247541e-03   2.2476477e-04   1.4611301e-01   7.4616468e+00
   3.6793684e-04   6.6864952e-03   2.1039624e-04   1.5215087e-01   4.8161460e+00
   4.1104242e-04   6.8065750e-03   2.6633085e-04   1.4882455e-01   6.4350004e+00
   4.3772682e-04   1.0241679e-02   2.2117264e-03   1.2889592e-01   1.0354882e+01
   2.8685732e-04   4.5332693e-03   1.4881685e-04   1.0007266e-01   3.4261673e+00
   3.3252870e-04   6.8758518e-03   2.1347521e-04   1.1461874e-01   9.5308718e+00
   4.4799005e-04   8.0982027e-03   2.6119924e-04   1.7347119e-01   4.3584736e+00
   3.7255530e-04   7.8806222e-03   2.1706734e-04   1.2735746e-01   3.8895533e+00
   2.9866003e-04   4.7980607e-03   1.6780383e-04   1.4844122e-01   4.1285891e+00
   4.2130565e-04   6.8199172e-03   2.6119924e-04   1.6044971e-01   5.1973270e+00
   2.8993629e-04   5.7161067e-03   1.7396177e-04   1.1141713e-01   6.6602727e+00
   8.5071925e-03   1.1273646e-02   2.9558106e-04   1.3373144e-01   4.0494595e+00
   3.9154228e-04   7.5429619e-03   2.3708064e-04   1.2500257e-01   7.4375431e+00
   7.6307125e-04   1.0307363e-02   1.8063287e-04   1.2580105e-01   5.3323162e+00
   4.0334499e-04   5.3794727e-03   2.1758050e-04   1.2910581e-01   3.0583726e+00
   4.4799005e-04   7.6117255e-03   3.0276533e-04   1.4462997e-01   5.9309890e+00
   3.9513441e-04   8.4291919e-03   2.8172570e-04   1.3607454e-01   1.1496514e+01
   3.6639736e-04   5.6237376e-03   2.6838350e-04   1.2037744e-01   5.5885394e+00
   4.0077918e-04   3.3339594e-02   2.1296205e-04   1.1870453e-01   5.0863374e+00
   4.1976616e-04   7.5224354e-03   2.7710725e-04   1.2867321e-01   6.5451013e+00
   4.3156888e-04   8.1171897e-03   2.9096261e-04   1.5280874e-01   5.3279728e+00
   4.0745028e-04   7.3992766e-03   2.3810697e-04   1.2784856e-01   6.3622007e+00
   4.2951623e-04   5.5796057e-03   1.6934332e-04   1.4203235e-01   6.7011316e+00
   2.8121254e-04   4.5645721e-03   1.5086950e-04   1.2474804e-01   5.2047438e+00
   4.2797675e-04   7.3982503e-03   2.2271212e-04   1.4629467e-01   9.2158147e+00
   3.0071268e-04   4.7554682e-03   2.1193573e-04   1.1902423e-01   6.6489067e+00
   4.1771352e-04   8.7278519e-03   2.6273872e-04   1.2611459e-01   6.4867574e+00
   3.9000279e-04   5.6914749e-03   1.7960655e-04   1.3191639e-01   9.4218429e+00
   3.4792354e-04   6.0465828e-03   2.4837020e-04   1.2964155e-01   9.6131711e+00
   2.8942312e-04   7.4808693e-03   3.0584429e-04   1.2624185e-01   5.7464294e+00
   2.7915989e-04   4.4542424e-03   1.6677751e-04   1.0262359e-01   6.6547839e+00
   4.0077918e-04   8.0027547e-03   2.2527793e-04   1.4311306e-01   4.3363523e+00
   3.7922640e-04   6.8517333e-03   2.4169910e-04   1.2993918e-01   4.8101867e+00
   3.9821338e-04   7.4762509e-03   2.2784374e-04   1.2371966e-01   1.0496649e+01
   3.8538434e-04   6.9646288e-03   2.1963315e-04   1.5081665e-01   1.0518838e+01
   2.7146247e-04   4.5209534e-03   1.8165920e-04   9.8274546e-02   4.6783791e+00
   3.9205544e-04   1.4697974e-02   1.6010641e-04   1.4718244e-01   7.6185034e+00
   4.1720035e-04   6.1651231e-03   1.7858023e-04   1.2813029e-01   8.4998455e+00
   4.0950293e-04   8.5887852e-03   1.8165920e-04   1.4271639e-01   7.4811998e+00
   3.9821338e-04   6.7075349e-03   2.7659409e-04   1.1452945e-01   6.9211286e+00
   3.0019952e-04   6.4961123e-03   2.4272542e-04   1.3093471e-01   5.2610145e+00
   3.7204214e-04   7.5855543e-03   2.8223886e-04   1.5588822e-01   6.2202566e+00
   3.7922640e-04   5.3902491e-03   2.3092271e-04   1.1467211e-01   6.5716353e+00
   4.1617403e-04   7.7081999e-03   2.7248879e-04   1.1384541e-01   3.8957825e+00
   2.8583099e-04   6.6218369e-03   2.1090940e-04   1.1057400e-01   3.6818398e+00
   4.2900307e-04   7.4203163e-03   2.5965975e-04   1.2229615e-01   4.4150995e+00
   3.6485787e-04   6.1933470e-03   1.6985648e-04   1.4445190e-01   5.5637721e+00
   3.2380495e-04   4.8319293e-03   1.6780383e-04   1.2510366e-01   6.2075497e+00
   3.1816017e-04   6.9410234e-03   2.3246219e-04   1.2604172e-01   3.9207442e+00
   2.7300195e-04   4.7205733e-03   1.8679081e-04   1.1858907e-01   3.9086398e+00
   4.0539764e-04   6.1317676e-03   1.8319868e-04   1.1728564e-01   5.4214540e+00
   2.7864673e-04   4.4840058e-03   1.5856692e-04   1.1118056e-01   8.5761876e+00
   4.5106902e-04   7.6476468e-03   2.6119924e-04   1.2541156e-01   5.1976832e+00
   3.0122584e-04   6.9913132e-03   2.3656748e-04   1.3463512e-01   3.0271267e+00
   4.5312166e-04   7.8765169e-03   2.7300195e-04   1.2850489e-01   5.6715396e+00
   4.4645056e-04   7.3633553e-03   2.6787034e-04   1.5007564e-01   5.7860378e+00
   4.2541094e-04   7.4793299e-03   2.1552786e-04   1.1727127e-01   4.2283990e+00
   3.0789694e-04   8.3034673e-03   2.2271212e-04   1.3613201e-01   5.6086384e+00
   3.8538434e-04   7.5706726e-03   2.4888336e-04   1.4939108e-01   5.8369142e+00
   7.6255809e-04   2.2417463e-02   1.9808037e-04   1.7360820e-01   8.1980932e+00
   4.2848991e-04   7.9298857e-03   3.0789694e-04   1.3121233e-01   3.5845151e+00
   4.0437132e-04   6.7999039e-03   2.6119924e-04   1.4012236e-01   6.2613101e+00
   3.0635746e-04   6.0039903e-03   2.8737048e-04   1.0556657e-01   3.5958509e+00
   2.7043615e-04   5.0361676e-03   2.6068608e-04   1.1123495e-01   3.9987946e+00
   3.7409478e-04   7.2494335e-03   2.4888336e-04   1.2880663e-01   4.7903648e+00
   3.9462125e-04   1.6083510e-02   2.5144917e-04   1.8395046e-01   6.2292498e+00
   4.2335829e-04   8.0371365e-03   2.7402828e-04   1.3684120e-01   4.5233273e+00
   3.6639736e-04   7.3341051e-03   2.2733057e-04   1.1652668e-01   5.1541553e+00
   2.7762041e-04   4.5517431e-03   1.4727737e-04   1.3539409e-01   4.5442545e+00
   4.2181881e-04   7.5583567e-03   1.8525133e-04   1.3245213e-01   7.1002995e+00
   2.7813357e-04   5.9003317e-03   2.3246219e-04   9.9706779e-02   4.4900308e+00
   4.2592410e-04   7.4331453e-03   2.4837020e-04   1.6366057e-01   7.7639980e+00
   3.9462125e-04   7.9581096e-03   2.4015961e-04   1.4191432e-01   7.6512852e+00
   4.5517431e-04   7.5434750e-03   2.6889666e-04   1.1663085e-01   5.8442483e+00
   3.8692382e-04   7.4577771e-03   2.2630425e-04   1.2786806e-01   7.4842116e+00
   2.8121254e-04   6.2385052e-03   2.4990968e-04   1.3257067e-01   4.7030857e+00
   3.0225216e-04   4.6317963e-03   1.8576449e-04   1.1592833e-01   4.4322103e+00
   3.7255530e-04   5.5108421e-03   1.7498809e-04   1.5059547e-01   2.8982242e+00
   3.9256860e-04   9.4652651e-03   2.4323858e-04   1.3984833e-01   6.1582642e+00
   4.3567417e-04   6.4668621e-03   1.4727737e-04   1.4396953e-01   1.0152794e+01
   6.4381250e-03   6.8383911e-03   2.4015961e-04   1.1277444e-01   5.8049945e+00
   3.7152898e-04   5.5452239e-03   1.5548796e-04   9.1273995e-02   5.2297907e+00
   2.9968636e-04   7.0770112e-03   2.7454144e-04   1.0792968e-01   7.6360458e+00
   2.8275202e-04   4.7662446e-03   1.6677751e-04   1.3975904e-01   6.0177338e+00
   3.1662069e-04   7.0698269e-03   2.6017291e-04   1.7270350e-01   4.7575353e+00
   4.2233197e-04   8.8848794e-03   2.2835690e-04   1.6217958e-01   5.5664354e+00
   4.3567417e-04   7.4741982e-03   2.3040954e-04   1.1491227e-01   6.6029715e+00
   4.7980607e-04   7.8313587e-03   2.6222556e-04   1.1100762e-01   5.5158105e+00
   4.1309506e-04   7.4572639e-03   2.4169910e-04   1.3269486e-01   7.2124781e+00
   2.8634415e-04   4.5491773e-03   1.5600112e-04   9.7127116e-02   6.1856973e+00
   3.9102911e-04   6.7619300e-03   1.8063287e-04   1.1481477e-01   3.9931708e+00
   3.9000279e-04   7.3412894e-03   2.4785704e-04   1.1315469e-01   7.0069615e+00
   4.1206874e-04   7.8231481e-03   2.8069938e-04   1.4465357e-01   6.3200250e+00
   4.2284513e-04   7.2011963e-03   2.5555446e-04   1.2641273e-01   6.1086558e+00
   3.7204214e-04   6.5499943e-03   2.5042285e-04   1.2796197e-01   6.2441879e+00
   4.1771352e-04   4.8560479e-03   2.2117264e-04   2.0685440e-01   4.0192743e+00
   4.0026602e-04   1.2967593e-02   2.6427821e-04   1.3085979e-01   4.1394440e+00
   3.0327849e-04   4.6933757e-03   1.6523802e-04   1.0594990e-01   6.9228775e+00
   4.2592410e-04   8.7237467e-03   2.8326519e-04   1.3319827e-01   9.3281550e+00
   3.9872654e-04   7.0636690e-03   2.4426491e-04   1.8638131e-01   5.7186315e+00
   3.1200223e-04   4.4018999e-03   1.6061957e-04   1.1536129e-01   6.7463309e+00
   4.3567417e-04   8.0284127e-03   2.7915989e-04   1.2968209e-01   5.9729728e+00
   3.6075258e-04   4.0868187e-02   1.7806706e-04   1.2003362e-01   8.0431045e+00
   4.3259520e-04   7.3407762e-03   2.4067278e-04   1.5596263e-01   1.3771735e+01
   4.0437132e-04   7.4254479e-03   2.5606762e-04   1.3919610e-01   7.1107557e+00
   2.8942312e-04   5.2198795e-03   1.5805376e-04   1.0942760e-01   4.6209809e+00
   3.9821338e-04   7.2401966e-03   2.0218566e-04   1.3322290e-01   6.5437614e+00
   3.3919980e-04   5.9413846e-03   1.7036964e-04   1.0124729e-01   7.2979041e+00
   1.0514681e-03   1.0989868e-02   2.2527793e-04   1.3257529e-01   9.0880508e+00
   2.8685732e-04   7.4904141e-02   2.8634415e-04   9.3800290e-02   3.9964997e+00
   4.2643726e-04   7.3695133e-03   2.5247549e-04   1.2742725e-01   5.2114246e+00
   3.8846331e-04   7.6635549e-03   2.3348851e-04   1.1634604e-01   6.0724189e+00
   4.0129235e-04   8.3111648e-03   2.6581769e-04   1.6150375e-01   1.0053518e+01
   3.7460794e-04   5.0294965e-03   1.6575119e-04   1.2745343e-01   9.1423038e+00
   6.9789973e-04   1.5929048e-02   1.7190913e-04   1.2207087e-01   7.7650018e+00
   4.1668719e-04   7.7369370e-03   2.6017291e-04   1.2875070e-01   6.9660210e+00
   4.1104242e-04   7.4095399e-03   2.4529123e-04   1.4500406e-01   5.9375431e+00
   4.2900307e-04   5.3497093e-03   1.7447493e-04   1.9406385e-01   6.7689326e+00
   4.0437132e-04   6.9194706e-03   2.4683071e-04   1.2377303e-01   4.7627428e+00
   3.9513441e-04   7.3258945e-03   2.5914659e-04   1.3248651e-01   7.4186316e+00
   3.2739708e-04   6.4514672e-03   2.2219896e-04   1.2710550e-01   1.5267943e+01
   2.8993629e-04   5.1618922e-03   1.6780383e-04   1.1949634e-01   7.6236976e+00
   4.1206874e-04   6.1035437e-03   2.5401498e-04   1.3243828e-01   7.1092326e+00
   2.9301526e-04   6.7213902e-03   2.1706734e-04   1.2264305e-01   7.5704068e+00
   4.7467445e-04   8.1946771e-03   2.5144917e-04   1.3637884e-01   5.1464312e+00
   4.2951623e-04   1.2407734e-02   2.3810697e-04   1.3248805e-01   8.9094809e+00
   3.8384485e-04   6.5027834e-03   2.1398837e-04   1.2136682e-01   5.2927274e+00
   2.7608092e-04   4.4742557e-03   1.6729067e-04   9.9276237e-02   4.7698573e+00
   4.1309506e-04   7.1991436e-03   2.3656748e-04   1.4036047e-01   7.3067162e+00
   4.0129235e-04   7.7266737e-03   2.7043615e-04   1.3806715e-01   3.2982115e+00
   3.1610753e-04   5.2091031e-03   1.7139596e-04   1.3748419e-01   3.6408711e+00
   3.6639736e-04   5.4194993e-03   1.8114603e-04   1.7241254e-01   3.4213847e+00
   3.8743698e-04   7.1745119e-03   1.6780383e-04   1.5170801e-01   4.1051766e+00
   3.4741038e-04   8.1833875e-03   1.9654088e-04   1.2750577e-01   4.7334623e+00
   4.1412139e-04   7.5234617e-03   1.5189582e-04   1.3244187e-01   5.1739997e+00
   4.1463455e-04   7.1842620e-03   2.5247549e-04   1.1694593e-01   4.8131307e+00
   3.9308176e-04   6.9687341e-03   2.6171240e-04   1.3311257e-01   4.9954457e+00
   4.2130565e-04   7.8703590e-03   2.7043615e-04   1.0747810e-01   4.8972871e+00
   4.9520091e-04   7.9750439e-03   2.6479137e-04   1.2945989e-01   5.2087244e+00
   3.3458134e-04   5.5262369e-03   2.4990968e-04   1.2884255e-01   5.6754181e+00
   4.6646387e-04   6.6423633e-03   1.9038294e-04   1.7391559e-01   4.4651076e+00
   3.1354172e-04   4.5260850e-03   1.7704074e-04   1.1024558e-01   4.3021018e+00
   4.5363483e-04   7.6199361e-03   2.5760711e-04   1.2335275e-01   5.9281830e+00
   3.1508120e-04   1.3043541e-02   1.7652758e-04   1.9290359e-01   3.1721519e+00
   4.5927960e-04   1.4886304e-02   3.0481797e-04   1.4405933e-01   4.9675872e+00
   3.0533113e-04   8.3255333e-03   2.3143587e-04   1.7547047e-01   4.3368649e+00
   3.8897647e-04   7.4023556e-03   2.4939652e-04   1.7014898e-01   3.8435386e+00
   4.2695042e-04   8.9608273e-03   2.4169910e-04   1.3231255e-01   3.9492791e+00
   3.2072598e-04   5.0058911e-03   2.0885676e-04   1.1624803e-01   6.6284741e+00
   4.4593740e-04   7.6189098e-03   2.2117264e-04   1.3625261e-01   4.4130427e+00
   4.5363483e-04   7.1432090e-03   2.2681741e-04   1.3121079e-01   8.0693476e+00
   4.3875314e-04   6.5433232e-03   1.8576449e-04   1.2787576e-01   6.9446684e+00
   3.8384485e-04   6.8466016e-03   2.2527793e-04   1.5545870e-01   1.0369929e+01
   3.0071268e-04   1.2210680e-02   2.7915989e-04   1.4586618e-01   8.1468725e+00
   3.6075258e-04   6.9774578e-03   2.6633085e-04   1.1456127e-01   5.0854342e+00
   6.8609702e-04   7.0739322e-03   2.0372514e-04   1.6726501e-01   4.1400772e+00
   2.8788364e-04   9.7880437e-03   2.7505460e-04   1.2696182e-01   5.7689993e+00
   4.2643726e-04   1.4867317e-02   2.5042285e-04   1.3495226e-01   4.5951053e+00
   3.5510780e-04   5.0951812e-03   1.5446163e-04   1.1418153e-01   7.2150019e+00
   4.0129235e-04   6.8856019e-03   2.2938322e-04   1.2229923e-01   6.1622335e+00
   3.6639736e-04   7.3392367e-03   2.4169910e-04   1.1510214e-01   4.9733592e+00
   3.5356832e-04   4.9597066e-03   1.8217236e-04   1.5314127e-01   8.6296143e+00
   3.7255530e-04   7.1514196e-03   2.1758050e-04   1.4219091e-01   6.5796396e+00
   4.0437132e-04   1.2701262e-02   1.8576449e-04   1.6957527e-01   1.0483054e+01
   3.7512111e-04   6.8224830e-03   2.3964645e-04   1.2355391e-01   6.7510597e+00
   4.5517431e-04   5.4025650e-03   1.7704074e-04   1.5168851e-01   6.0211058e+00
   2.8993629e-04   4.4214001e-03   2.5350181e-04   1.2843664e-01   6.8563425e+00
   4.2233197e-04   7.8236613e-03   2.5812027e-04   1.7914983e-01   8.7353554e+00
   3.7306846e-04   6.4514672e-03   2.1347521e-04   1.1155465e-01   3.7465516e+00
   3.2637076e-04   6.0250300e-03   3.4997619e-04   2.0019356e-01   4.6476663e+00
   5.8295154e-04   4.6015198e-03   1.8114603e-04   1.1540183e-01   5.5091286e+00
   3.2996289e-04   1.1473266e-02   2.6119924e-04   1.4337375e-01   4.6260858e+00
   3.2893657e-04   4.5922829e-03   1.6164589e-04   1.5324800e-01   1.1768382e+01
   3.8025272e-04   5.1999175e-02   2.2527793e-04   1.2421127e-01   3.5321213e+00
   8.7571022e-03   1.2700749e-02   2.6119924e-04   1.6567986e-01   8.6786480e+00
   3.0533113e-04   5.7217515e-03   2.6581769e-04   1.7746769e-01   5.5392835e+00
   4.5260850e-04   8.4887187e-03   3.4330509e-04   1.9603901e-01   5.7615641e+00
   4.0334499e-04   5.8556867e-03   2.9968636e-04   1.2885436e-01   7.6848480e+00
   4.5927960e-04   6.7398640e-03   2.0988308e-04   1.7806706e-01   5.1892417e+00
   3.2431811e-04   5.9932140e-03   1.9808037e-04   1.3396083e-01   4.0849093e+00
   4.2387146e-04   7.5111459e-03   2.4939652e-04   1.1704446e-01   8.3378220e+00
   4.0847661e-04   7.1827225e-03   2.6427821e-04   1.6406135e-01   8.1763849e+00
   2.9814687e-04   4.6287173e-03   1.7806706e-04   1.0878974e-01   5.0645696e+00
   3.0635746e-04   1.1002184e-02   2.4169910e-04   1.2605814e-01   6.6255029e+00
   3.8179221e-04   6.8558385e-03   2.4375174e-04   1.0560711e-01   4.7053765e+00
   2.8480467e-04   4.3495574e-03   1.6780383e-04   1.1373456e-01   5.9016013e+00
   3.8743698e-04   8.2023745e-03   2.7762041e-04   1.4286829e-01   4.9405528e+00
   4.2233197e-04   8.4389420e-03   2.5504130e-04   1.3718759e-01   4.3988215e+00
   4.7775342e-04   1.3185686e-02   2.6017291e-04   1.4890614e-01   7.3793352e+00
   3.7409478e-04   5.8033442e-03   1.5240899e-04   1.0816112e-01   1.2970416e+01
   4.0334499e-04   7.5942780e-03   2.2425161e-04   1.3938033e-01   1.2207867e+01
   4.5825328e-04   7.7020420e-03   2.5965975e-04   1.6298986e-01   4.9216849e+00
   4.2079249e-04   6.4884149e-03   2.1655418e-04   1.1516218e-01   6.1994125e+00
   3.5254200e-04   5.7043040e-03   1.6934332e-04   9.3370774e-02   4.5909933e+00
   9.7192801e-04   8.9013006e-03   2.3605432e-04   1.5541149e-01   5.7347299e+00
   3.4073928e-04   6.7003506e-03   2.6735718e-04   1.1074591e-01   5.0570348e+00
   4.9622724e-04   6.5371652e-03   1.9808037e-04   9.5339261e-02   9.4719172e+00
   4.2592410e-04   6.5499943e-03   2.1809367e-04   1.7159661e-01   6.7701185e+00
   4.2335829e-04   7.7297527e-03   2.9609422e-04   1.2754990e-01   7.3694204e+00
   3.9462125e-04   7.3192234e-03   2.5298865e-04   1.1716608e-01   1.3420006e+01
   4.1617403e-04   6.1055963e-03   1.9038294e-04   1.0158752e-01   4.2370889e+00
   2.8583099e-04   7.0503268e-03   2.5504130e-04   1.1082596e-01   6.3137737e+00
   3.2329179e-04   5.9105949e-03   2.4580439e-04   1.4092597e-01   6.1025281e+00
   3.7871324e-04   6.1512677e-03   1.8525133e-04   1.3180811e-01   4.6304631e+00
   3.7101581e-04   6.3185584e-03   2.2219896e-04   1.0993204e-01   7.1569520e+00
   5.1162208e-04   7.6158308e-03   2.3554116e-04   1.4469155e-01   6.8907766e+00
   3.5972626e-04   6.8886809e-03   2.3862013e-04   1.1864142e-01   6.9484873e+00
   3.6742368e-04   7.6466205e-03   2.3297535e-04   1.2718042e-01   5.2351963e+00
   3.2637076e-04   5.8238706e-03   1.7498809e-04   1.0662625e-01   9.0449740e+00
   1.3675756e-03   7.5332118e-03   2.4683071e-04   1.1759046e-01   6.0987138e+00
   4.2233197e-04   7.5835017e-03   2.6633085e-04   1.7124048e-01   5.7158707e+00
   4.2387146e-04   1.2128060e-02   2.2989638e-04   1.7944901e-01   5.6306006e+00
   3.9872654e-04   6.9471813e-03   2.2117264e-04   1.4411219e-01   3.8482217e+00
   4.0180551e-04   8.8499844e-03   2.5606762e-04   1.2982064e-01   4.3874755e+00
   3.8948963e-04   7.5788832e-03   2.4323858e-04   1.5355334e-01   6.3181294e+00
   4.3926630e-04   8.0617682e-03   2.8942312e-04   1.3517907e-01   3.8778296e+00
   3.9205544e-04   6.9759184e-03   2.4477807e-04   1.1873994e-01   3.6430063e+00
   4.1463455e-04   6.9620630e-03   2.4580439e-04   1.6546484e-01   7.8616352e+00
   3.9051595e-04   6.4740463e-03   2.5812027e-04   1.5510616e-01   7.1288975e+00
   2.9198893e-04   4.5240324e-03   1.5497479e-04   1.0243167e-01   3.1327528e+00
   4.0950293e-04   7.5491198e-03   2.1090940e-04   1.3696847e-01   4.8852889e+00
   3.1097591e-04   6.8178646e-03   2.4169910e-04   1.5418299e-01   6.8125893e+00
   3.7101581e-04   6.4750727e-03   2.0423830e-04   1.1240958e-01   6.4854308e+00
   3.8948963e-04   5.4749208e-03   1.5394847e-04   1.1658620e-01   5.7021118e+00
   3.5664729e-04   7.8123717e-03   2.2117264e-04   1.1521401e-01   7.2942787e+00
   4.0642396e-04   7.2997233e-03   2.3605432e-04   1.0216636e-01   4.5942390e+00
   2.8685732e-04   4.3208204e-03   1.6985648e-04   1.0393010e-01   4.1425465e+00
   3.9462125e-04   7.1750250e-03   2.4734388e-04   1.0558966e-01   6.7172860e+00
   3.0841010e-04   7.1539854e-03   2.3502800e-04   1.1625162e-01   6.9727424e+00
   3.9359492e-04   7.0441688e-03   2.2117264e-04   1.5599804e-01   7.5200179e+00
   4.4285843e-04   5.6458036e-03   2.0936992e-04   1.3206829e-01   3.3781585e+00
   2.8737048e-04   7.4675271e-03   2.1501470e-04   1.0596940e-01   8.8179877e+00
   3.7563427e-04   5.3774201e-03   1.6421170e-04   1.0007626e-01   4.4912039e+00
   2.6376505e-04   4.0863056e-03   1.5959325e-04   8.8977597e-02   2.9686592e+00
   3.4176560e-04   5.9321477e-03   1.6421170e-04   9.2236687e-02   4.6629832e+00
   5.2291164e-04   6.7927197e-03   1.6780383e-04   1.2489326e-01   5.1901602e+00
   2.5144917e-04   3.9108043e-03   1.4471156e-04   9.6441019e-02   4.1542574e+00
   2.4067278e-04   3.9108043e-03   2.3246219e-04   9.6795101e-02   2.5887990e+00
   3.8538434e-04   5.9470294e-03   2.0783043e-04   9.1112350e-02   4.5504192e+00
   2.5247549e-04   3.7768691e-03   1.4984318e-04   8.8840070e-02   4.6039722e+00
   3.8487118e-04   1.6568961e-02   2.1347521e-04   2.1471912e-01   4.6631879e+00
   2.5863343e-04   3.9282518e-03   1.8525133e-04   7.9012513e-02   3.1894336e+00
   2.6940982e-04   7.2817113e-02   1.4163259e-04   7.8985315e-02   4.0594067e+00
   2.2373844e-04   2.8157175e-03   8.7750628e-05   5.5242869e-02   1.2555237e+00
   3.9616073e-04   6.9774578e-03   2.2014631e-04   1.0932497e-01   7.1971305e+00
   3.5151567e-04   5.5128947e-03   2.2527793e-04   1.1141097e-01   4.7225310e+00
   2.7710725e-04   4.6918362e-03   2.2989638e-04   1.0881694e-01   4.5406578e+00
   3.3663399e-04   6.3067557e-03   1.9808037e-04   9.0316949e-02   3.9063947e+00
   2.6735718e-04   6.8322331e-03   1.7447493e-04   1.1016604e-01   4.4885267e+00
   3.3919980e-04   5.9049502e-03   1.8833030e-04   1.2032920e-01   5.0492722e+00
   4.1925300e-04   7.1201168e-03   2.0167250e-04   8.7529455e-02   5.9000207e+00
   2.6581769e-04   4.0688581e-03   1.3188252e-04   7.9545175e-02   7.0347082e+00
   1.7755390e-04   2.7443881e-03   8.1079528e-05   5.5486108e-02   4.3865230e+00
   2.0115933e-04   2.7854410e-03   8.7237467e-05   5.5844808e-02   2.0459721e+00
   4.6224516e-01   6.4693253e-02   1.2874197e-02   1.8582401e-01   7.9941525e+00
   2.2938322e-04   3.0162816e-01   1.1802716e-04   2.3535950e-01   5.6338289e+00
   4.3002939e-04   7.3310262e-03   7.5542514e-03   1.5888508e-01   5.9059462e+00
   4.8185871e-04   1.0262718e-02   2.3964645e-04   1.9529441e-01   1.0385634e+01
   3.2944973e-04   4.8596400e-03   2.0321198e-04   9.6390729e-02   5.1291848e+00
   3.2739708e-04   4.5953618e-03   1.6575119e-04   1.2701672e-01   7.8293892e+00
   3.9462125e-04   1.4867830e-02   1.8371184e-04   1.3467464e-01   4.7973366e+00
   3.9000279e-04   6.6895742e-03   2.1090940e-04   1.4555623e-01   4.7689777e+00
   4.3054256e-04   7.4038951e-03   2.4221226e-04   1.3329372e-01   6.0201036e+00
   3.9564757e-04   5.8423445e-03   2.2938322e-04   1.3580975e-01   6.5872647e+00
   2.7043615e-04   6.7285745e-03   2.4272542e-04   1.2737696e-01   4.4812106e+00
   3.9051595e-04   6.2834581e-02   2.1860683e-04   1.2152898e-01   7.2960239e+00
   3.9923970e-04   1.0902118e-02   2.7300195e-04   1.4182657e-01   6.0967058e+00
   4.1206874e-04   6.3693614e-03   1.7550126e-04   1.7497373e-01   6.8292593e+00
   2.8737048e-04   4.4475713e-03   1.3752730e-04   1.1956921e-01   5.1949373e+00
   3.4125244e-04   9.9168473e-03   2.2733057e-04   1.2403218e-01   4.4199725e+00
   4.2746359e-04   8.0848605e-03   2.6222556e-04   1.2235260e-01   4.6029192e+00
   4.5825328e-04   3.1328001e-02   2.4067278e-04   1.2382127e-01   5.6958928e+00
   3.6023942e-04   6.9148521e-03   2.2014631e-04   1.1856444e-01   4.6851913e+00
   4.7724026e-04   7.9529780e-03   2.3348851e-04   1.5820976e-01   8.3429023e+00
   4.0231867e-04   8.5138636e-03   2.4477807e-04   1.0651079e-01   8.3855978e+00
   3.0276533e-04   5.8792921e-03   1.5189582e-04   1.0937423e-01   4.7376236e+00
   4.2848991e-04   9.3256852e-03   2.7864673e-04   1.7887837e-01   7.3023676e+00
   4.3516101e-04   7.9904388e-03   2.6992298e-04   1.9826254e-01   3.8619493e+00
   3.5562097e-04   6.7860486e-03   2.1347521e-04   1.3572097e-01   4.9889219e+00
   3.0892326e-04   6.4109275e-03   2.3605432e-04   1.2307410e-01   4.3865733e+00
   5.0392466e-04   1.0030769e-02   2.4118594e-04   1.8394841e-01   6.1584217e+00
   3.7204214e-04   6.1959128e-03   1.6421170e-04   1.1869170e-01   6.9944671e+00
   3.0173900e-04   1.2259943e-02   2.2835690e-04   1.3806355e-01   6.6639238e+00
   2.8788364e-04   6.0265695e-03   2.1706734e-04   1.1711271e-01   7.9689527e+00
   3.6896317e-04   7.8965302e-03   2.3502800e-04   1.5014030e-01   9.7333643e+00
   3.6280523e-04   7.6414889e-03   3.9770022e-04   1.5312433e-01   4.8447209e+00
   2.9044945e-04   6.0768593e-03   1.6369854e-04   1.0621983e-01   5.1048666e+00
   2.9352842e-04   6.3893747e-03   2.5247549e-04   1.4180040e-01   5.0481320e+00
   3.9718705e-04   6.0270826e-03   1.7396177e-04   1.2702494e-01   7.4594089e+00
   3.1918650e-04   1.5273741e-02   2.2887006e-04   1.5215908e-01   4.1897877e+00
   3.7871324e-04   6.7106138e-03   2.3759381e-04   1.4547669e-01   9.0092780e+00
   3.8743698e-04   6.9712999e-03   1.8576449e-04   1.4399211e-01   7.8080565e+00
   3.9718705e-04   7.5352645e-03   2.2887006e-04   1.1065662e-01   4.1908689e+00
   3.6793684e-04   6.2364525e-03   1.8268552e-04   1.7193119e-01   7.0752023e+00
   3.8795015e-04   8.0730578e-03   2.5247549e-04   1.4561421e-01   9.6167545e+00
   2.7402828e-04   4.4629662e-03   1.5240899e-04   9.8711759e-02   4.5585800e+00
   4.5209534e-04   7.4316058e-03   2.4015961e-04   1.1609511e-01   8.5818441e+00
   4.9212194e-04   7.9550306e-03   2.9455474e-04   1.6442620e-01   6.4930123e+00
   4.5517431e-04   7.5291065e-03   2.4837020e-04   1.6831340e-01   7.3216363e+00
   3.1559436e-04   7.4649613e-03   2.2476477e-04   1.9799159e-01   5.4252308e+00
   4.2643726e-04   7.1647618e-03   2.0013301e-04   1.1623263e-01   7.5099897e+00
   4.2027932e-04   1.4429077e-02   2.5196233e-04   1.3325882e-01   6.4701448e+00
   4.0745028e-04   7.0359583e-03   2.5914659e-04   1.1694490e-01   6.7091806e+00
   4.0642396e-04   6.1261228e-03   1.6934332e-04   2.2681793e-01   5.1488353e+00
   4.0437132e-04   5.7350937e-03   2.9198893e-04   1.7343937e-01   4.9970108e+00
   4.9417459e-04   1.4674881e-02   2.9250209e-04   1.6499992e-01   1.0718353e+01
   4.0642396e-04   6.4027169e-03   1.6215906e-04   1.2672935e-01   2.8972291e+00
   3.2944973e-04   4.6071646e-03   1.5856692e-04   1.0216842e-01   2.9037473e+00
   3.3150237e-04   6.9051021e-03   2.5144917e-04   1.6588256e-01   5.7162653e+00
   4.0796345e-04   9.1676314e-03   2.5401498e-04   2.0949103e-01   7.8241878e+00
   2.9866003e-04   4.6199936e-03   1.6215906e-04   1.2097219e-01   5.6818475e+00
   3.2688392e-04   4.6928625e-03   2.4837020e-04   1.8387349e-01   2.8110390e+00
   2.8326519e-04   6.0265695e-03   1.7242229e-04   1.2545312e-01   7.3153173e+00
   5.0854311e-04   7.2725257e-03   1.1510214e-03   1.9699400e-01   4.9913809e+00
   4.1360822e-04   5.9418978e-03   1.8473816e-04   1.3784443e-01   1.3334980e+01
   3.4741038e-04   5.1618922e-03   1.6472486e-04   1.2812259e-01   3.1441512e+00
   2.7454144e-04   4.6384674e-03   1.5805376e-04   1.0696442e-01   6.3796349e+00
   4.8750349e-04   7.3602764e-03   2.4939652e-04   1.4553365e-01   4.6574995e+00
   3.0379165e-04   5.3225118e-03   2.5760711e-04   1.5794292e-01   4.4257917e+00
   3.2944973e-04   6.5900209e-03   3.2534443e-04   1.3832475e-01   1.5793447e+01
   4.0950293e-04   7.4264742e-03   2.4477807e-04   1.5394488e-01   6.0395986e+00
   3.6023942e-04   5.4261704e-03   1.8371184e-04   1.1462079e-01   5.3300691e+00
   3.7717375e-04   6.8932993e-03   2.7659409e-04   1.1571691e-01   3.1339075e+00
   4.0488448e-04   7.6266072e-03   2.2681741e-04   1.1714914e-01   5.1822124e+00
   8.3337439e-04   6.2764791e-03   1.9294875e-04   1.3778542e-01   5.2428193e+00
   3.8948963e-04   7.5645147e-03   2.7094931e-04   1.5688068e-01   5.2973207e+00
   4.6389806e-04   6.9338391e-03   2.7864673e-04   1.4536944e-01   8.5697684e+00
   3.3406818e-04   6.6274816e-03   2.2784374e-04   1.2171987e-01   4.7671730e+00
   3.0327849e-04   4.3921499e-03   1.8884346e-04   1.2579386e-01   6.3939310e+00
   4.0591080e-04   8.0438076e-03   1.0791788e-03   1.4405831e-01   6.3442016e+00
   3.5356832e-04   6.7896407e-03   2.1604102e-04   1.2048161e-01   5.7858787e+00
   2.4990968e-04   4.0006076e-03   1.3085620e-04   9.7496079e-02   4.8952714e+00
   2.7762041e-04   6.7706537e-03   2.1911999e-04   1.3677603e-01   3.8930972e+00
   2.6427821e-04   4.9591934e-03   1.5343531e-04   1.3713832e-01   4.2692862e+00
   2.5042285e-04   5.4862103e-03   2.2168580e-04   1.1152181e-01   2.6137012e+00
   3.4997619e-04   6.9661683e-03   2.3348851e-04   1.0653491e-01   6.9673291e+00
   4.1309506e-04   4.7852316e-03   1.6061957e-04   1.8629510e-01   3.0079232e+00
   3.7512111e-04   9.3703302e-03   2.2065947e-04   1.0080546e-01   4.3583079e+00
   2.8480467e-04   4.7893369e-03   2.1604102e-04   1.2501796e-01   4.0084112e+00
   2.5709395e-04   3.7784086e-03   1.4727737e-04   8.4273445e-02   2.5782412e+00
   2.6581769e-04   4.1935563e-03   1.7909339e-04   1.1251170e-01   6.0408774e+00
   3.7820008e-04   4.8991535e-03   1.6318538e-04   8.0537629e-02   4.7461944e+00
   2.1758050e-04   3.8097115e-03   1.6831699e-04   8.6171630e-02   4.0928397e+00
   2.6273872e-04   3.8635934e-03   1.3342201e-04   8.3358478e-02   2.4683482e+00
   2.5401498e-04   3.8728304e-03   1.5959325e-04   8.9148480e-02   2.9821035e+00
   1.7190913e-04   2.7115457e-03   8.2105851e-05   5.6431864e-02   2.9539253e+00
   2.0423830e-04   2.9830082e-03   1.2007981e-04   6.2922332e-02   3.6856926e+00
   1.3008143e+00   1.5388133e+01   3.5197752e-02   2.2632565e+00   1.1882391e+01
   3.7101581e-04   5.7350937e-03   2.1809367e-04   9.9141275e-02   4.0979913e+00
   3.3509450e-04   3.9231202e-03   1.6164589e-04   8.9759142e-02   4.8603482e+00
   2.8634415e-04   1.5976824e+00   2.1398837e-04   1.6916361e+00   4.2035655e+00
   5.2804325e-04   2.8759114e-02   1.7550126e-04   1.0995616e-01   6.2928392e+00
   4.0437132e-04   5.9342004e-03   2.7043615e-04   1.2664417e-01   3.6924546e+00
   2.7094931e-04   4.7072311e-03   2.1604102e-04   9.1022546e-02   5.1418086e+00
   2.9096261e-04   4.2443593e-03   1.7190913e-04   8.1445925e-02   4.1806565e+00
   2.2373844e-04   3.6906580e-03   1.2726407e-04   8.7817852e-02   3.4293043e+00
   2.6530453e-04   4.9422591e-03   2.0731727e-04   9.3637104e-02   6.2167220e+00
   2.3862013e-04   4.3223599e-03   1.2623775e-04   9.3209641e-02   5.2021307e+00
   2.5350181e-04   3.7994482e-03   1.2726407e-04   7.7715754e-02   1.0927202e+01
   2.7094931e-04   4.1771352e-03   1.3547465e-04   8.5954049e-02   3.9068689e+00
   1.8627765e-04   2.7433617e-03   9.1855921e-05   5.5924861e-02   4.8531634e+00
   3.3766031e-04   1.3222018e-01   2.2989638e-04   1.1324296e-01   7.8974087e+00
   2.5658078e-04   3.9646863e-03   1.6626435e-04   8.2896633e-02   6.2760322e+00
   3.6434471e-04   5.8613314e-03   2.2168580e-04   9.7324170e-02   2.4088517e+00
   2.2938322e-04   4.1992011e-03   1.2777723e-04   7.7651608e-02   3.1509768e+00
   2.4067278e-04   3.7460794e-03   1.2777723e-04   7.8599418e-02   2.9172922e+00
   2.5504130e-04   4.6949152e-03   1.8986978e-04   8.8166289e-02   3.4611619e+00
   2.9096261e-04   3.9913707e-03   1.4265892e-04   7.9170567e-02   1.4351913e+00
   2.6479137e-04   3.9980418e-03   1.6985648e-04   8.0696196e-02   4.3425230e+00
   4.0283183e-04   5.7828177e-03   1.4214575e-04   8.7674167e-02   3.4216469e+00
   1.6883016e-04   2.8172570e-03   9.3395405e-05   5.4020518e-02   3.2682675e+00
   1.6729067e-04   2.8008358e-03   8.1592689e-05   5.4029755e-02   2.6790405e+00
   1.6831699e-04   5.3235792e-01   3.0327849e-04   8.1048122e-01   1.2995268e+01
   1.8371184e-04   2.7608092e-03   8.9290113e-05   5.5417857e-02   2.3308548e+00
   2.0834360e-04   6.2474342e-02   1.6061957e-04   9.6117727e-02   3.1831274e+00
   1.7190913e-04   2.8413756e-03   9.3908567e-05   1.4595752e-01   4.3388175e+00
   3.5716045e-04   5.6981460e-03   2.2630425e-04   1.5267018e-01   7.2454103e+00
   4.1155558e-04   7.6871603e-03   2.8121254e-04   1.3068737e-01   1.1341732e+01
   3.1200223e-04   4.9586802e-03   2.2989638e-04   1.3608480e-01   9.1148178e+00
   4.0026602e-04   7.3900397e-03   2.6787034e-04   1.1394342e-01   5.2075944e+00
   2.2512398e-03   8.6780753e-03   2.6992298e-04   1.4547104e-01   7.7917052e+00
   3.1251539e-04   4.9494433e-03   1.9654088e-04   1.3754372e-01   5.4303676e+00
   3.0841010e-04   8.5544033e-03   2.6530453e-04   1.6681087e-01   7.2961035e+00
   4.3259520e-04   1.1447608e-02   2.5760711e-04   1.3036254e-01   3.8609245e+00
   2.9198893e-04   4.4352554e-03   1.4471156e-04   1.1131090e-01   7.1292038e+00
   3.9872654e-04   9.8342283e-03   2.4837020e-04   1.1681302e-01   4.5878625e+00
   2.8275202e-04   4.5189008e-03   1.9089610e-04   1.6038300e-01   6.4957987e+00
   3.9205544e-04   8.1218595e-02   1.5702744e-04   1.2152898e-01   8.9087039e+00
   4.0488448e-04   5.1069839e-03   3.8384485e-04   2.1777294e-01   6.9617592e+00
   2.9866003e-04   4.5209534e-03   1.7088280e-04   1.3137911e-01   8.9790389e+00
   4.0796345e-04   4.8955614e-03   1.6215906e-04   1.0913818e-01   2.8854203e+00
   3.5562097e-04   6.3765456e-03   2.7197563e-04   1.7113374e-01   6.6366785e+00
   2.9917319e-04   4.6287173e-03   1.9346191e-04   1.2786242e-01   6.1505021e+00
   4.2643726e-04   7.3751581e-03   2.6479137e-04   1.1288272e-01   8.3664174e+00
   4.5620063e-04   7.1314063e-03   2.4118594e-04   1.3131907e-01   4.2074112e+00
   3.9872654e-04   8.3640204e-03   2.7043615e-04   1.5152224e-01   9.4613656e+00
   4.3362152e-04   4.5794538e-03   1.5035634e-04   1.6440260e-01   4.3602276e+00
   3.8641066e-04   1.2010546e-02   2.4580439e-04   1.1769720e-01   5.1478952e+00
   3.7255530e-04   6.9877211e-03   2.0936992e-04   2.1133225e-01   7.2764442e+00
   3.7820008e-04   7.6656075e-03   2.3502800e-04   1.2592061e-01   6.0672375e+00
   2.9044945e-04   5.1403394e-03   1.4471156e-04   9.2958192e-02   6.1078753e+00
   4.4799005e-04   8.1536242e-03   1.8730397e-04   9.5515789e-02   3.7531498e+00
   3.9564757e-04   6.2857160e-03   2.3451484e-04   1.6487111e-01   8.9184171e+00
   3.8897647e-04   7.5275670e-03   2.7300195e-04   1.3760633e-01   1.0764433e+01
   3.7512111e-04   5.8254101e-03   2.5196233e-04   1.3308076e-01   5.8023055e+00
   4.2592410e-04   5.9983456e-03   2.4939652e-04   1.2801175e-01   4.2899522e+00
   4.7980607e-04   8.3044937e-03   2.4118594e-04   1.5343172e-01   7.0676270e+00
   2.7608092e-04   4.3711102e-03   1.3444833e-04   1.3104864e-01   4.1045639e+00
   4.0950293e-04   7.7990295e-03   2.1193573e-04   1.3872348e-01   4.6189067e+00
   3.7563427e-04   6.9333259e-03   2.2373844e-04   1.3350976e-01   4.6274519e+00
   4.3670049e-04   1.3635729e-02   1.8627765e-04   1.6655685e-01   9.1124214e+00
   3.5869994e-04   6.7506404e-03   2.4015961e-04   1.2042619e-01   7.0411586e+00
   3.2637076e-04   7.3012628e-03   2.6017291e-04   1.5060984e-01   6.2022370e+00
   2.9352842e-04   5.6427246e-03   2.6017291e-04   1.1882769e-01   6.5143649e+00
   3.7717375e-04   5.0089701e-03   1.8730397e-04   1.1541773e-01   5.9480188e+00
   4.1566087e-04   7.6035150e-03   2.3348851e-04   1.1313570e-01   6.9675969e+00
   3.1200223e-04   4.5820196e-03   1.8114603e-04   1.3404088e-01   7.4554124e+00
   4.1720035e-04   7.6676601e-03   2.3502800e-04   1.2178658e-01   1.0358620e+01
   2.9917319e-04   7.0688006e-03   2.5298865e-04   1.4524782e-01   4.5503124e+00
   2.6992298e-04   4.8432189e-03   2.0988308e-04   1.2353133e-01   7.9202922e+00
   2.8993629e-04   5.7007119e-03   2.4631755e-04   1.4436672e-01   4.0719268e+00
   3.0481797e-04   7.8667668e-03   2.6889666e-04   1.2571586e-01   5.4729554e+00
   3.4843670e-04   6.3442165e-03   2.0321198e-04   1.1687255e-01   8.0751094e+00
   3.8846331e-04   6.2282419e-03   1.7036964e-04   1.1730206e-01   6.1158560e+00
   3.8333169e-04   6.4119538e-03   1.8422500e-04   1.1863526e-01   6.1746376e+00
   2.8993629e-04   4.5394272e-03   1.7036964e-04   1.1814929e-01   6.9126763e+00
   2.7967305e-04   7.8847275e-03   1.6164589e-04   1.2197748e-01   6.8329905e+00
   3.0019952e-04   1.1323423e-02   1.9397507e-04   1.4312846e-01   7.9252945e+00
   2.7556776e-04   4.3747024e-03   1.6472486e-04   1.1828887e-01   7.0066326e+00
   2.5437419e-03   1.2016704e-02   3.5048935e-04   1.4690687e-01   3.9636168e+00
   3.8435801e-04   6.4535199e-03   1.5292215e-04   1.1450225e-01   7.4879294e+00
   3.1046275e-04   4.5620063e-03   1.6164589e-04   1.8380216e-01   9.2812490e+00
   3.1662069e-04   1.1562556e-02   2.3246219e-04   2.0084631e-01   4.6742517e+00
   4.1976616e-04   8.2049403e-03   1.7909339e-04   1.3112766e-01   5.8045824e+00
   4.9879304e-04   7.8893459e-03   2.2168580e-04   1.3687918e-01   7.3324589e+00
   3.4946303e-04   5.2568271e-03   2.3554116e-04   1.2133141e-01   6.9414975e+00
   4.1052925e-04   9.8332020e-03   2.4888336e-04   1.8403873e-01   8.6905569e+00
   3.7768691e-04   6.2564658e-03   1.8781713e-04   1.3643837e-01   7.1187538e+00
   4.0180551e-04   5.8957133e-03   2.5196233e-04   1.4196410e-01   4.6949085e+00
   1.4686684e-03   8.4384288e-03   2.1193573e-04   1.3923562e-01   4.6296390e+00
   5.4703023e-04   1.2650972e-02   2.5606762e-04   1.5497941e-01   7.4724135e+00
   3.1200223e-04   5.0048648e-03   1.7704074e-04   1.2619259e-01   3.6556296e+00
   3.8179221e-04   7.1478275e-03   2.2425161e-04   1.4236282e-01   3.8003453e+00
   4.7518761e-04   8.9433798e-03   2.7710725e-04   1.3596626e-01   4.8834661e+00
   5.8500419e-04   7.3951714e-03   2.3348851e-04   1.2851721e-01   7.4439356e+00
   3.1046275e-04   6.0486354e-03   2.3040954e-04   1.2478037e-01   5.9995022e+00
   4.3413469e-04   7.3874739e-03   1.7806706e-04   1.6340655e-01   3.9329719e+00
   3.8487118e-04   6.9949053e-03   2.5555446e-04   1.3329474e-01   4.7960409e+00
   2.9250209e-04   4.6923494e-03   2.5452814e-04   1.3879635e-01   7.1817777e+00
   3.9923970e-04   6.2030970e-03   1.5497479e-04   1.3421228e-01   1.0994809e+01
   4.2438462e-04   7.6656075e-03   2.7248879e-04   1.2366989e-01   8.9195019e+00
   3.1200223e-04   6.5094545e-03   2.1911999e-04   1.1543416e-01   7.3772985e+00
   4.0283183e-04   6.9800236e-03   2.3040954e-04   1.2943269e-01   6.6547695e+00
   3.9770022e-04   6.8383911e-03   2.1450154e-04   1.3302790e-01   4.5457145e+00
   4.0796345e-04   7.0446820e-03   1.9756720e-04   1.3399264e-01   7.3240851e+00
   2.9455474e-04   4.7067179e-03   1.6626435e-04   1.1763203e-01   4.6323002e+00
   3.9256860e-04   6.9846421e-03   1.5446163e-04   1.4856592e-01   5.1787850e+00
   2.7864673e-04   4.5537958e-03   1.7036964e-04   9.3268141e-02   5.7183051e+00
   3.0892326e-04   6.3950195e-03   2.2681741e-04   1.1540798e-01   5.4585745e+00
   3.0430481e-04   1.9215335e-02   2.7813357e-04   1.2987298e-01   1.1267085e+01
   3.6896317e-04   7.1036956e-03   1.7806706e-04   1.1574821e-01   7.3261557e+00
   2.9866003e-04   5.4672233e-03   1.9038294e-04   1.9250076e-01   5.2083462e+00
   2.8788364e-04   4.5399404e-03   1.6421170e-04   1.5015672e-01   6.5074644e+00
   4.0026602e-04   4.8421926e-03   2.5042285e-04   1.2434675e-01   7.1062198e+00
   3.6485787e-04   1.1096093e-02   1.8884346e-04   1.7190399e-01   9.1330459e+00
   4.0437132e-04   8.7719838e-03   2.6992298e-04   1.5703360e-01   4.6420026e+00
   2.9866003e-04   5.7422779e-03   2.1911999e-04   1.6812559e-01   5.6241528e+00
   4.1258190e-04   7.2135122e-03   2.1911999e-04   1.4193484e-01   8.1173246e+00
   3.9975286e-04   5.2008925e-03   1.6934332e-04   1.2779827e-01   8.7241495e+00
   4.1720035e-04   8.9007874e-03   2.4272542e-04   1.4683246e-01   7.0121701e+00
   8.0822947e-04   1.4421380e-02   2.3913329e-04   1.2675347e-01   6.5790926e+00
   3.8127904e-04   7.0698269e-03   2.1860683e-04   1.4804249e-01   4.7300354e+00
   3.4946303e-04   4.5183876e-03   1.8217236e-04   1.1302332e-01   6.7829178e+00
   4.1360822e-04   1.5603191e-02   2.4529123e-04   1.3950708e-01   4.7054114e+00
   3.3304186e-04   8.9156691e-03   2.2784374e-04   1.4800914e-01   7.0349355e+00
   4.2027932e-04   7.6733049e-03   2.3143587e-04   1.1300177e-01   8.8336566e+00
   4.2489778e-04   7.5039616e-03   2.4426491e-04   1.4515391e-01   1.2219842e+01
   3.7666059e-04   6.8794440e-03   2.6735718e-04   1.5865211e-01   3.0788765e+00
   3.0225216e-04   4.7842053e-03   2.3605432e-04   1.1504672e-01   3.1366354e+00
   3.2996289e-04   5.0602862e-03   1.8679081e-04   1.2164341e-01   5.3763758e+00
   3.7101581e-04   5.0987733e-03   3.6280523e-04   1.2690793e-01   5.8690304e+00
   3.8179221e-04   9.7572541e-03   2.5247549e-04   1.3664979e-01   6.5683249e+00
   4.4439792e-04   7.8149375e-03   2.7248879e-04   1.4515442e-01   1.4244537e+01
   3.7973956e-04   7.1822093e-03   2.5196233e-04   1.2921306e-01   6.4880598e+00
   3.7666059e-04   6.8337726e-03   2.4837020e-04   1.2557012e-01   9.1682174e+00
   3.9821338e-04   7.6573969e-03   2.4169910e-04   1.3367038e-01   4.2180254e+00
   3.1662069e-04   4.9951147e-03   2.3605432e-04   1.6922324e-01   5.4213144e+00
   3.8641066e-04   6.9066415e-03   2.4118594e-04   1.4820311e-01   5.3128341e+00
   4.0898977e-04   6.9081810e-03   2.5863343e-04   1.1157005e-01   5.4686551e+00
   3.9975286e-04   7.6702260e-03   2.6171240e-04   1.1102815e-01   6.2596967e+00
   4.3721366e-04   7.3926055e-03   2.2887006e-04   1.1312801e-01   7.8287667e+00
   2.9609422e-04   4.5815065e-03   1.5497479e-04   9.8360244e-02   4.6801202e+00
   3.6280523e-04   5.2968537e-03   1.9961985e-04   2.0697653e-01   5.8208743e+00
   3.7460794e-04   6.6367186e-03   2.3194903e-04   1.6382888e-01   8.3277183e+00
   4.3926630e-04   7.1226826e-03   1.6729067e-04   1.1364681e-01   1.0863422e+01
   4.0847661e-04   7.8472667e-03   2.2938322e-04   1.5810559e-01   8.7257690e+00
   3.6947633e-04   6.8296673e-03   2.2887006e-04   1.2007519e-01   9.1680645e+00
   3.7871324e-04   5.2783799e-03   2.0936992e-04   1.4632956e-01   4.5877871e+00
   4.0745028e-04   8.0186627e-03   1.7447493e-04   1.2127239e-01   8.8930068e+00
   4.4285843e-04   7.3320525e-03   3.3150237e-04   1.4504974e-01   7.6070347e+00
   4.6800335e-04   1.4939160e-02   2.6530453e-04   1.7583943e-01   6.6904794e+00
   2.9044945e-04   4.5886907e-03   1.7293545e-04   1.1023378e-01   7.4099407e+00
   4.2438462e-04   9.7208196e-03   2.7915989e-04   1.4930128e-01   1.1371542e+01
   4.1463455e-04   6.4730200e-03   2.4529123e-04   1.3292373e-01   1.0830607e+01
   3.2329179e-04   5.6473431e-03   2.5504130e-04   1.4218732e-01   3.7069950e+00
   3.1354172e-04   4.5830460e-03   1.6780383e-04   1.9006889e-01   9.0058085e+00
   4.1822668e-04   8.2141772e-03   2.5863343e-04   1.4127646e-01   5.6366914e+00
   4.5312166e-04   9.0331831e-03   2.1758050e-04   1.5197896e-01   4.3013798e+00
   2.8275202e-04   4.6384674e-03   1.6061957e-04   1.1441707e-01   2.4135087e+00
   1.9577114e-03   7.8544510e-03   2.5144917e-04   1.1864603e-01   7.0576783e+00
   4.4491108e-04   1.2006954e-02   2.6119924e-04   1.3542950e-01   5.9076299e+00
   2.6992298e-04   4.3023466e-03   1.3188252e-04   1.1733645e-01   1.1719852e+01
   2.8172570e-04   5.2876168e-03   1.4317208e-04   1.0218689e-01   5.4564546e+00
   3.4741038e-04   8.5323374e-03   2.7300195e-04   1.5125129e-01   3.7850587e+00
   3.8846331e-04   9.2204871e-03   2.5555446e-04   1.7529548e-01   1.2705655e+01
   4.1822668e-04   7.2879206e-03   2.6171240e-04   1.3330449e-01   6.3714033e+00
   2.8839680e-04   5.4779997e-03   2.0475147e-04   1.1922693e-01   8.8320525e+00
   4.3516101e-04   7.9817150e-03   3.2226546e-04   1.9754001e-01   6.9131146e+00
   3.9154228e-04   5.9054633e-03   1.8114603e-04   1.2264767e-01   4.3153142e+00
   3.9256860e-04   5.9398451e-03   2.6479137e-04   1.3842431e-01   7.0859361e+00
   2.7915989e-04   5.0238517e-03   2.1911999e-04   1.0033438e-01   4.9626937e+00
   3.8948963e-04   4.7534156e-03   1.4625105e-04   1.2823497e-01   1.1952549e+01
   3.2585760e-04   4.6820861e-03   1.6831699e-04   1.2840329e-01   8.0298393e+00
   4.0591080e-04   6.2564658e-03   1.6472486e-04   1.4603090e-01   6.8407629e+00
   3.3458134e-04   5.0274439e-03   1.7755390e-04   1.1802049e-01   6.2651388e+00
   4.7826658e-04   7.1632223e-03   2.6735718e-04   1.2342357e-01   8.1011924e+00
   2.7454144e-04   4.5455852e-03   1.9859353e-04   1.2310951e-01   6.7665484e+00
   4.0283183e-04   6.7768117e-03   2.4888336e-04   1.1914483e-01   5.6765240e+00
   3.8230537e-04   7.4608560e-03   2.2579109e-04   1.5966150e-01   4.0836725e+00
   4.3875314e-04   7.5752911e-03   2.4221226e-04   1.1245269e-01   1.0679145e+01
   3.7973956e-04   6.7249823e-03   2.3297535e-04   1.3226945e-01   7.1592387e+00
   3.7717375e-04   7.1088272e-03   2.4837020e-04   1.5045230e-01   4.5226289e+00
   4.8083239e-04   6.9097205e-03   2.5504130e-04   1.2369760e-01   4.8232528e+00
   3.9154228e-04   7.7179500e-03   2.3400167e-04   1.1697569e-01   4.0013784e+00
   3.0687062e-04   5.6673564e-03   1.7550126e-04   1.1076592e-01   7.3966400e+00
   4.2387146e-04   7.3787502e-03   2.5298865e-04   1.3114203e-01   7.2202479e+00
   3.1867333e-04   5.2475902e-03   2.3656748e-04   1.1578721e-01   5.8097654e+00
   3.9667389e-04   6.0111746e-03   1.8165920e-04   1.0701420e-01   5.1212457e+00
   3.9821338e-04   6.9810500e-03   2.1655418e-04   1.1643687e-01   5.2893564e+00
   3.8846331e-04   8.4502315e-03   2.2630425e-04   1.4324187e-01   6.9435476e+00
   3.0687062e-04   8.0001888e-03   2.7608092e-04   1.3474391e-01   4.9089769e+00
   4.1052925e-04   7.5368039e-03   2.5504130e-04   1.1076182e-01   8.0781627e+00
   3.3098921e-04   6.7598773e-03   2.3040954e-04   1.1752580e-01   6.8698381e+00
   4.1514771e-04   7.4295532e-03   2.2117264e-04   1.3234334e-01   7.0380617e+00
   4.3823998e-04   1.0261692e-02   2.2579109e-04   1.3170240e-01   6.6167453e+00
   2.8018622e-04   4.4198606e-03   1.8114603e-04   1.1890313e-01   3.1455547e+00
   4.0077918e-04   7.3038286e-03   2.5965975e-04   1.2011470e-01   7.1001214e+00
   4.0334499e-04   8.5826272e-03   1.6729067e-04   1.4936235e-01   6.5614044e+00
   3.0379165e-04   5.3753674e-03   1.8268552e-04   1.1558041e-01   4.2167358e+00
   4.2900307e-04   8.4707580e-03   2.3656748e-04   1.6214058e-01   5.4158374e+00
   3.9102911e-04   7.1863146e-03   2.2681741e-04   1.3687918e-01   5.0351475e+00
   2.8634415e-04   4.7416129e-03   1.5446163e-04   9.6294255e-02   9.5650879e+00
   3.8487118e-04   4.9679171e-03   1.6626435e-04   1.3637423e-01   9.2912756e+00
   3.7409478e-04   6.9502603e-03   2.7454144e-04   1.1912071e-01   3.8894881e+00
   4.5979276e-04   8.4481789e-03   2.3502800e-04   1.7466480e-01   9.4564038e+00
   3.9154228e-04   7.7466870e-03   2.7300195e-04   1.1098094e-01   4.4971668e+00
   3.0994959e-04   5.2363006e-03   1.9551456e-04   1.6872034e-01   8.3218005e+00
   4.2848991e-04   7.5280802e-03   2.6068608e-04   1.2960460e-01   4.4755027e+00
   2.6735718e-04   4.3074782e-03   1.2829039e-04   9.9380922e-02   3.6576802e+00
   2.8018622e-04   4.5666248e-03   1.6780383e-04   1.3128212e-01   5.2030904e+00
   3.8795015e-04   7.3982503e-03   1.7293545e-04   1.4142579e-01   5.0609036e+00
   3.0071268e-04   5.4169335e-03   1.6523802e-04   1.7712028e-01   4.7448099e+00
   2.8275202e-04   4.4383344e-03   1.7550126e-04   1.0683511e-01   5.9324643e+00
   3.4741038e-04   5.8408050e-03   1.8268552e-04   1.2111588e-01   4.5964477e+00
   3.9667389e-04   5.0166675e-03   2.2989638e-04   1.4158333e-01   6.8627842e+00
   2.9404158e-04   7.4187768e-03   2.2989638e-04   1.4495480e-01   6.7370791e+00
   4.5158218e-04   7.0226161e-03   1.7652758e-04   1.8539193e-01   6.1152166e+00
   4.0847661e-04   6.7968250e-03   2.0577779e-04   1.1630089e-01   4.4940283e+00
   3.5408148e-04   4.6122962e-03   1.7190913e-04   1.2277904e-01   2.8677803e+00
   3.3919980e-04   6.0799383e-03   2.5606762e-04   1.6176033e-01   5.2594550e+00
   4.1052925e-04   7.6902393e-03   2.6581769e-04   1.1731027e-01   7.2957591e+00
   4.1412139e-04   8.5184820e-03   2.3246219e-04   1.7347889e-01   6.7263238e+00
   4.2643726e-04   7.5239749e-03   2.5606762e-04   1.4226532e-01   7.5686169e+00
   4.6697703e-04   8.1926244e-03   3.0533113e-04   1.4384381e-01   4.7451301e+00
   3.7460794e-04   7.0934324e-03   2.5555446e-04   1.6649989e-01   3.5882766e+00
   5.1829318e-04   9.5838054e-03   2.3092271e-04   1.5883018e-01   2.8377080e+00
   3.0430481e-04   8.0561235e-03   2.3913329e-04   1.3921252e-01   5.0957898e+00
   3.9616073e-04   7.4711193e-03   2.4015961e-04   1.3028146e-01   1.0157055e+01
   4.0026602e-04   7.4895931e-03   2.6427821e-04   1.4415222e-01   7.2358629e+00
   3.0327849e-04   4.5840723e-03   1.8422500e-04   1.1211143e-01   8.7779668e+00
   3.0173900e-04   8.1936508e-03   2.5709395e-04   1.4323006e-01   6.2695843e+00
   3.7255530e-04   6.5910472e-03   1.8268552e-04   1.1661391e-01   5.1734578e+00
   4.0334499e-04   5.9808981e-03   1.6164589e-04   1.3119950e-01   2.7086905e+00
   2.9404158e-04   4.5630327e-03   1.6318538e-04   1.2185586e-01   8.0711945e+00
   4.4439792e-04   5.6647905e-03   2.6427821e-04   1.2057603e-01   4.6256456e+00
   3.6593551e-03   7.5568172e-03   2.2989638e-04   1.9296517e-01   5.3263810e+00
   4.6646387e-04   7.2489203e-03   1.7806706e-04   1.0994948e-01   7.3022070e+00
   2.9712055e-04   4.4121632e-03   1.5702744e-04   9.1089770e-02   5.7791142e+00
   4.9263511e-04   6.6167053e-03   2.1501470e-04   1.1247475e-01   5.0455154e+00
   4.0745028e-04   6.5556390e-03   2.2219896e-04   1.5080895e-01   6.1970268e+00
   2.8223886e-04   4.3736760e-03   1.5394847e-04   1.2018706e-01   1.0840478e+01
   3.6537104e-04   5.4076966e-03   1.4799580e-03   1.5116457e-01   6.5030805e+00
   2.8993629e-04   6.8517333e-03   2.3040954e-04   1.1189847e-01   3.5633318e+00
   4.3259520e-04   7.3510395e-03   2.3092271e-04   1.2364987e-01   6.6380908e+00
   2.9712055e-04   5.5898690e-03   2.2168580e-04   1.2413994e-01   5.8042366e+00
   5.0546414e-04   8.1187292e-03   2.5093601e-04   1.4042204e-01   5.8462830e+00
   3.7614743e-04   9.2071449e-03   2.6017291e-04   1.4421226e-01   5.5386082e+00
   3.5151567e-04   4.9725356e-03   2.3502800e-04   1.4047387e-01   4.0795703e+00
   3.7306846e-04   5.0464309e-03   1.7909339e-04   1.3130727e-01   6.3581083e+00
   3.8948963e-04   6.9040757e-03   1.7550126e-04   1.2591548e-01   9.3015538e+00
   3.0738378e-04   4.6122962e-03   1.6677751e-04   1.1783421e-01   6.0325734e+00
   4.1052925e-04   1.4438827e-02   9.5140155e-04   1.7749489e-01   3.2288675e+00
   2.9712055e-04   6.1220175e-03   2.2630425e-04   1.4245570e-01   6.0910780e+00
   3.2585760e-04   5.0187201e-03   2.0577779e-04   1.2391774e-01   8.8704847e+00
   2.8942312e-04   5.9742270e-03   2.2271212e-04   1.2059348e-01   6.0922931e+00
   3.5767361e-04   9.7444250e-03   2.5042285e-04   1.3807279e-01   7.5037035e+00
   2.9147577e-04   4.3931762e-03   1.6061957e-04   1.0166193e-01   4.9151621e+00
   3.5305516e-04   5.7417648e-03   2.3400167e-04   1.2749089e-01   4.4536261e+00
   4.0693712e-04   7.2530256e-03   2.2784374e-04   1.4033019e-01   5.7016622e+00
   4.0334499e-04   5.0028121e-03   1.6831699e-04   1.1596682e-01   3.4494397e+00
   4.1001609e-04   1.2756683e-02   2.7967305e-04   1.4130263e-01   6.8563481e+00
   3.1559436e-04   5.3876833e-03   2.1398837e-04   1.6319359e-01   1.2515494e+01
   3.9667389e-04   6.9805368e-03   2.4580439e-04   1.3131753e-01   5.1223531e+00
   4.0745028e-04   7.6430284e-03   2.4580439e-04   1.2397368e-01   6.6075120e+00
   4.1514771e-04   7.1688671e-03   2.3297535e-04   1.2923512e-01   5.0128937e+00
   4.9930621e-04   1.6026036e-02   2.5914659e-04   1.3016087e-01   6.7904920e+00
   4.2900307e-04   4.5922829e-03   2.1501470e-04   1.3798453e-01   6.8557508e+00
   3.2842340e-04   5.7874362e-03   2.9712055e-04   1.4619614e-01   3.4376283e+00
   3.9154228e-04   7.3787502e-03   2.1450154e-04   1.2311721e-01   7.4533110e+00
   4.2335829e-04   7.9401489e-03   2.8275202e-04   1.1385978e-01   6.2465716e+00
   4.2695042e-04   7.5958175e-03   2.5298865e-04   1.8078220e-01   6.3395026e+00
   4.6492438e-04   8.0946106e-03   2.6325188e-04   1.5376578e-01   5.3000651e+00
   3.9308176e-04   5.5457371e-03   1.6369854e-04   1.3512006e-01   6.5977778e+00
   4.1155558e-04   1.4420866e-02   2.3246219e-04   1.4173984e-01   7.8939972e+00
   3.9923970e-04   7.6209624e-03   2.2579109e-04   1.1266924e-01   5.7524945e+00
   6.5325468e-04   7.3705396e-03   2.5093601e-04   1.1562864e-01   3.3296129e+00
   2.9455474e-04   5.7012250e-03   2.3400167e-04   1.6788389e-01   4.5984521e+00
   3.8230537e-04   1.5371755e-02   1.9654088e-04   1.6475052e-01   3.7998434e+00
   3.4689722e-04   7.8929381e-03   2.6889666e-04   1.5931050e-01   4.0591742e+00
   3.7204214e-04   7.8523983e-03   2.4118594e-04   1.2668112e-01   3.7525088e+00
   3.9770022e-04   7.3212761e-03   2.2835690e-04   1.5559315e-01   6.7970261e+00
   3.7409478e-04   1.3338095e-02   2.5042285e-04   1.7329620e-01   9.2875450e+00
   4.0231867e-04   7.1986305e-03   2.5760711e-04   1.6130977e-01   9.5905638e+00
   3.3509450e-04   1.4389564e-02   2.2938322e-04   1.4183427e-01   7.4112425e+00
   4.0847661e-04   7.5804227e-03   2.2630425e-04   1.2438677e-01   4.3570388e+00
   4.6389806e-04   7.7651608e-03   2.8685732e-04   1.0899295e-01   6.6815791e+00
   2.8839680e-04   7.9437411e-03   2.2938322e-04   1.1802357e-01   9.5784742e+00
   4.3567417e-04   5.0520756e-03   1.7858023e-04   1.4953990e-01   1.1501177e+01
   3.6845001e-04   1.1974625e-02   2.6581769e-04   1.5885737e-01   4.8611585e+00
   4.0539764e-04   7.4475138e-03   2.5760711e-04   1.3237772e-01   5.5331898e+00
   1.7498809e-03   8.2439406e-03   2.5350181e-04   1.5331933e-01   4.0768059e+00
   3.8538434e-04   7.4572639e-03   2.6581769e-04   1.2249372e-01   7.3315214e+00
   4.2181881e-04   6.3934800e-03   1.9654088e-04   1.3345074e-01   5.4588763e+00
   3.3458134e-04   8.8289448e-03   2.3400167e-04   2.0074265e-01   7.4159565e+00
   4.0745028e-04   6.5566654e-03   2.7710725e-04   1.2254042e-01   9.7100073e+00
   3.7871324e-04   7.0339056e-03   4.5055586e-04   1.1462849e-01   8.3528489e+00
   4.1258190e-04   1.4286418e-02   2.4272542e-04   1.2888412e-01   3.9017629e+00
   2.7608092e-04   4.4378212e-03   1.4984318e-04   9.2280818e-02   5.5294996e+00
   3.0584429e-04   4.8622059e-03   1.6780383e-04   1.0890058e-01   6.3426790e+00
   2.9044945e-04   6.6854689e-03   2.4221226e-04   1.4351795e-01   6.8586163e+00
   4.1258190e-04   4.4475713e-03   1.4009311e-04   1.1364784e-01   7.9897127e+00
   7.9437411e-04   8.4625474e-03   3.5972626e-04   1.3155667e-01   4.4861647e+00
   3.2431811e-04   7.2314728e-03   2.5709395e-04   1.3593137e-01   2.6889820e+00
   3.0173900e-04   5.1423921e-03   3.3560767e-04   2.0974915e-01   5.0367578e+00
   3.9410808e-04   9.4534624e-03   2.0783043e-04   1.6285182e-01   6.1298417e+00
   2.9096261e-04   4.4480845e-03   1.7652758e-04   1.1635015e-01   6.4532884e+00
   4.1566087e-04   1.0691721e-02   2.9198893e-04   1.6524162e-01   5.3910912e+00
   3.0943643e-04   5.3717753e-03   1.6164589e-04   1.1144586e-01   3.6127934e+00
   3.9513441e-04   7.6014623e-03   2.3862013e-04   1.4080486e-01   1.0068503e+01
   3.3355502e-04   4.7534156e-03   1.9756720e-04   1.2359496e-01   5.1737355e+00
   3.7204214e-04   6.3611508e-03   2.3913329e-04   1.1552601e-01   1.0006999e+01
   3.5921310e-04   6.7860486e-03   2.1450154e-04   1.1667447e-01   7.5674274e+00
   3.1200223e-04   5.1352078e-03   1.9551456e-04   1.3525861e-01   7.1959723e+00
   3.7871324e-04   2.2994770e-02   2.9506790e-04   1.4473568e-01   6.6836477e+00
   9.7603330e-04   5.9475426e-03   2.2681741e-04   1.3253424e-01   4.5024170e+00
   2.8890996e-04   4.4927295e-03   1.5959325e-04   1.2684789e-01   8.0377235e+00
   4.0283183e-04   6.9918264e-03   1.8730397e-04   1.4513082e-01   6.1544745e+00
   2.9147577e-04   4.5681643e-03   1.6883016e-04   1.1322859e-01   9.1624536e+00
   4.1258190e-04   7.4151847e-03   2.7864673e-04   1.4461304e-01   5.2225864e+00
   4.0231867e-04   7.1586039e-03   2.3297535e-04   1.4477519e-01   3.7462816e+00
   3.7409478e-04   6.6069552e-03   2.1193573e-04   1.2329271e-01   4.9178033e+00
   2.9404158e-04   4.7344286e-03   1.7036964e-04   1.0507394e-01   6.1026687e+00
   3.8487118e-04   6.5156124e-03   2.4067278e-04   1.4901391e-01   8.8841553e+00
   4.0591080e-04   6.8779045e-03   1.6113273e-04   1.7337523e-01   7.0856369e+00
   4.6749019e-04   5.5385528e-03   2.3451484e-04   1.7373906e-01   9.0988857e+00
   3.8076588e-04   6.8060619e-03   2.3913329e-04   1.2329887e-01   5.5933123e+00
   3.3304186e-04   6.6346659e-03   2.6017291e-04   1.8374725e-01   5.2922055e+00
   4.9109562e-04   8.2552301e-03   2.8121254e-04   1.3604529e-01   5.1091346e+00
   5.0033253e-04   8.4266261e-03   2.2938322e-04   1.5807891e-01   4.6418825e+00
   2.9147577e-04   4.7405866e-03   1.5856692e-04   1.0294278e-01   7.0365176e+00
   2.8326519e-04   4.4999138e-03   1.7447493e-04   1.2141300e-01   3.3087165e+00
   3.9718705e-04   8.1295056e-03   1.5856692e-04   1.5229147e-01   5.6538361e+00
   3.5356832e-04   6.1800048e-03   2.1296205e-04   1.2584518e-01   5.0306604e+00
   3.8948963e-04   7.7584897e-03   2.4221226e-04   1.3374735e-01   4.8870921e+00
   3.8795015e-04   6.1266360e-03   3.1610753e-04   1.3191537e-01   5.9702879e+00
   3.8846331e-04   7.1401301e-03   2.2835690e-04   1.9909386e-01   4.8712827e+00
   3.7973956e-04   1.4806251e-02   2.5350181e-04   1.5162847e-01   9.6092629e+00
   3.1662069e-04   7.6471337e-03   2.6325188e-04   1.4874809e-01   9.3439070e+00
   4.1104242e-04   7.6958840e-03   2.5401498e-04   1.1592936e-01   8.0963132e+00
   2.7967305e-04   4.6225594e-03   1.7755390e-04   1.1060582e-01   9.1806565e+00
   3.9359492e-04   7.4434085e-03   2.4785704e-04   1.7235198e-01   3.0309303e+00
   4.2387146e-04   6.9369181e-03   2.2271212e-04   1.0028306e-01   1.0477203e+01
   8.1182160e-04   7.5137117e-03   2.3451484e-04   1.7346503e-01   8.4765095e+00
   4.1360822e-04   9.3785408e-03   2.6581769e-04   1.2659029e-01   6.0419027e+00
   3.9923970e-04   7.9124382e-03   2.8685732e-04   1.2253939e-01   3.8443761e+00
   4.6492438e-04   7.1242220e-03   2.4375174e-04   1.3868756e-01   7.7267528e+00
   2.9814687e-04   6.7829696e-03   2.2014631e-04   1.4379660e-01   6.5688714e+00
   4.1206874e-04   1.1671860e-02   2.1655418e-04   1.6435590e-01   4.6835851e+00
   3.0635746e-04   4.3983078e-03   1.4676421e-04   1.2070586e-01   5.2192745e+00
   3.5972626e-04   5.6340009e-03   1.8576449e-04   1.1778649e-01   4.3671384e+00
   4.1617403e-04   6.3252295e-03   1.6215906e-04   1.2150024e-01   6.0045830e+00
   2.8993629e-04   5.8900685e-03   2.4785704e-04   1.2203393e-01   5.4952671e+00
   4.1822668e-04   7.3505263e-03   2.5298865e-04   1.8476998e-01   6.0155996e+00
   4.1001609e-04   7.5393698e-03   2.4067278e-04   1.3279544e-01   5.9087619e+00
   2.9044945e-04   5.2085899e-03   2.0064617e-04   1.3944704e-01   4.0092189e+00
   4.2233197e-04   6.0958463e-03   1.8063287e-04   1.1098710e-01   3.9782204e+00
   3.1816017e-04   7.0118397e-03   2.9044945e-04   1.0984993e-01   6.4280691e+00
   2.7813357e-04   6.1399782e-03   2.1296205e-04   1.1924079e-01   4.2792025e+00
   3.1302856e-04   5.4472100e-03   1.6164589e-04   1.2590368e-01   5.1298571e+00
   3.4638406e-04   1.0034874e-02   2.1501470e-04   1.8327617e-01   2.3220207e+00
   2.9352842e-04   6.7603905e-03   2.4118594e-04   1.2481116e-01   4.1964639e+00
   4.8904297e-04   6.5053492e-03   2.1809367e-04   1.3416558e-01   5.9155644e+00
   2.9917319e-04   4.5548221e-03   1.7652758e-04   1.1220637e-01   6.2432678e+00
   3.9359492e-04   6.5464021e-03   2.2168580e-04   9.9864320e-02   6.9888726e+00
   4.0898977e-04   7.2673941e-03   2.3092271e-04   9.7522764e-02   3.0934888e+00
   2.8018622e-04   6.6408239e-03   1.7036964e-04   1.2861676e-01   4.6729298e+00
   2.8942312e-04   4.3346758e-03   1.5446163e-04   1.0477476e-01   4.1404749e+00
   4.2541094e-04   7.4741982e-03   2.3348851e-04   1.3612329e-01   4.9857049e+00
   4.8699033e-04   7.6979367e-03   2.8018622e-04   1.0233417e-01   4.4893965e+00
   2.8737048e-04   4.9504696e-03   1.4933002e-04   9.9915123e-02   4.6109153e+00
   4.4337159e-04   7.0344188e-03   2.4529123e-04   1.1731079e-01   6.0440380e+00
   3.3919980e-04   4.3274915e-03   1.6061957e-04   9.2196660e-02   7.0900599e+00
   2.8839680e-04   4.5045322e-03   1.5240899e-04   1.0789684e-01   4.8500162e+00
   4.0334499e-04   5.1249446e-03   1.6883016e-04   1.2269437e-01   4.3950708e+00
   3.9154228e-04   6.4109275e-03   2.4272542e-04   1.1662828e-01   3.9696152e+00
   3.0225216e-04   6.2097681e-03   2.5658078e-04   1.2347334e-01   4.8701255e+00
   3.9513441e-04   7.2935654e-03   2.1963315e-04   1.0377153e-01   7.0395468e+00
   4.4029263e-04   7.1072877e-03   2.7300195e-04   1.2223919e-01   9.7985471e+00
   3.9462125e-04   6.9928527e-03   2.3554116e-04   1.3354414e-01   6.5326550e+00
   4.0539764e-04   6.9630893e-03   3.9102911e-04   1.2085468e-01   3.8587477e+00
   3.0584429e-04   6.0655697e-03   2.4631755e-04   1.1964567e-01   6.0228418e+00
   4.0334499e-04   5.7504885e-03   1.8473816e-04   1.3422972e-01   5.2833134e+00
   3.4433141e-04   8.8007209e-03   2.9096261e-04   1.7069242e-01   7.7633920e+00
   3.3355502e-04   6.6798241e-03   3.3714715e-04   1.6304477e-01   3.1997245e+00
   3.2688392e-04   4.7836921e-03   1.9551456e-04   1.1741239e-01   3.8729196e+00
   4.2900307e-04   1.2717170e-02   2.5144917e-04   1.4386331e-01   8.4442470e+00
   3.2431811e-04   4.9756146e-03   1.7704074e-04   1.3163826e-01   8.3119448e+00
   4.2438462e-04   8.4168760e-03   2.7864673e-04   1.5010746e-01   9.6121320e+00
   4.1720035e-04   6.4935465e-03   1.6472486e-04   1.4274615e-01   5.9086506e+00
   2.2168580e-04   3.7301714e-03   1.2315878e-04   7.6179861e-02   2.2733704e+00
   1.8063287e-04   2.7787699e-03   9.3908567e-05   5.6117296e-02   2.2076329e+00
   3.1764701e-04   5.2783799e-03   1.4163259e-04   1.0186462e-01   2.3981446e+00
   4.3618733e-04   7.7194895e-03   2.4529123e-04   1.0619314e-01   3.4617746e+00
   4.0077918e-04   7.1108798e-03   2.4221226e-04   1.0547523e-01   8.6284207e+00
   2.9301526e-04   4.5101770e-03   1.7344861e-04   9.8523429e-02   4.1566728e+00
   3.1662069e-04   4.7087705e-03   1.6626435e-04   1.0550448e-01   5.8117867e+00
   2.8993629e-04   4.5019664e-03   1.5394847e-04   1.1287553e-01   5.7666772e+00
   2.9814687e-04   4.8586137e-03   1.9448823e-04   1.1703830e-01   3.5991274e+00
   3.0481797e-04   1.5624743e-02   2.4631755e-04   1.2403012e-01   4.9629420e+00
   3.0071268e-04   6.3565323e-03   2.2630425e-04   1.1718763e-01   4.9202747e+00
   3.9462125e-04   6.2980319e-03   2.0064617e-04   1.1217968e-01   5.8558483e+00
   3.9718705e-04   7.0308266e-03   2.3143587e-04   1.0995564e-01   5.2023299e+00
   3.0430481e-04   6.1723073e-03   2.1860683e-04   1.1463362e-01   4.3383582e+00
   3.1969966e-04   4.6230726e-03   1.5651428e-04   1.1524942e-01   5.0931106e+00
   5.6950671e-03   8.5595350e-03   3.2893657e-04   1.4444626e-01   3.6121012e+00
   3.5921310e-04   5.7638307e-03   1.6472486e-04   1.1333019e-01   8.7739944e+00
   4.0539764e-04   7.6271204e-03   2.5760711e-04   1.3569942e-01   6.9066344e+00
   4.3310836e-04   9.9106894e-03   2.4631755e-04   1.5931152e-01   6.8436243e+00
   6.7121533e-04   5.7710150e-03   6.0655697e-04   1.2510212e-01   3.3291074e+00
   3.9359492e-04   6.9887474e-03   2.3143587e-04   1.2255427e-01   7.4803551e+00
   3.0687062e-04   1.0413075e-02   3.1559436e-04   2.0803775e-01   7.7807456e+00
   3.8948963e-04   7.4495665e-03   2.3759381e-04   1.5263221e-01   3.5656046e+00
   4.0539764e-04   7.3299998e-03   2.5555446e-04   1.0913612e-01   7.2934453e+00
   2.9096261e-04   7.3818292e-03   2.6940982e-04   1.9314016e-01   3.4846087e+00
   2.6735718e-04   4.3793208e-03   1.6831699e-04   1.2006749e-01   2.4022874e+00
   3.1097591e-04   6.0435038e-03   2.3502800e-04   1.1109948e-01   5.2472156e+00
   3.9667389e-04   6.9677078e-03   2.2938322e-04   1.2645019e-01   4.0514008e+00
   3.7512111e-04   4.9863910e-03   1.3957995e-04   1.0630501e-01   6.8704667e+00
   2.9096261e-04   4.4275580e-03   2.8377835e-04   1.0477425e-01   3.1153151e+00
   4.3362152e-04   5.2886431e-03   1.8986978e-04   1.0395165e-01   6.3390392e+00
   2.8377835e-04   5.4364337e-03   2.6838350e-04   1.0385210e-01   4.4788583e+00
   3.0225216e-04   5.2475902e-03   2.3297535e-04   1.0947635e-01   3.3678753e+00
   3.2534443e-04   5.0115359e-03   1.7139596e-04   1.2898983e-01   3.5032452e+00
   3.4381825e-04   1.8399921e-02   2.6017291e-04   1.4089159e-01   2.1246357e+00
   3.8743698e-04   6.6634030e-03   2.0680411e-04   1.1605611e-01   4.9639694e+00
   3.2072598e-04   4.4680978e-03   1.4368524e-04   1.0897499e-01   5.2686570e+00


==> Data/data_TimesReduced.dat <==
%auto-ignore
IV		SR-LS		Stansfield		DPD		DiSouL
   4.0488448e-04   6.3688482e-03   1.9859353e-04   1.5600984e-01   6.6806324e+00
   4.1976616e-04   6.7511536e-03   1.8781713e-04   1.1892673e-01   7.2290091e+00
   3.9102911e-04   6.5807839e-03   1.7396177e-04   1.2346565e-01   8.3178128e+00
   3.9205544e-04   7.0308266e-03   2.5658078e-04   1.3283752e-01   7.5437537e+00
   2.7248879e-04   4.3690576e-03   1.5240899e-04   1.0057915e-01   6.7803248e+00
   3.2380495e-04   7.2340386e-03   2.4375174e-04   1.2525607e-01   6.6952231e+00
   2.8069938e-04   4.4983743e-03   1.5548796e-04   1.1014243e-01   5.0405259e+00
   3.8333169e-04   6.9025362e-03   2.5042285e-04   1.3174756e-01   4.4095214e+00
   3.7768691e-04   6.9984975e-03   2.3451484e-04   1.3493122e-01   7.2354786e+00
   4.4337159e-04   7.6312257e-03   2.5914659e-04   1.0457001e-01   4.5764092e+00
   3.9770022e-04   6.8450622e-03   2.1142257e-04   1.2425130e-01   6.2063751e+00
   3.0122584e-04   4.6189673e-03   1.6934332e-04   1.1199803e-01   6.8821509e+00
   3.3355502e-04   6.3478086e-03   2.5555446e-04   1.2367861e-01   4.2354780e+00
   4.1566087e-04   7.6722786e-03   2.3964645e-04   1.1523300e-01   6.5030990e+00
   4.1925300e-04   6.1250965e-03   1.9705404e-04   1.7248951e-01   7.6195620e+00
   2.7967305e-04   4.4172948e-03   2.2271212e-04   1.4478340e-01   3.8909214e+00
   3.8743698e-04   7.6794629e-03   2.3862013e-04   1.3676269e-01   4.4669899e+00
   3.8025272e-04   6.9497471e-03   2.1706734e-04   1.1321319e-01   6.6394332e+00
   4.1155558e-04   7.0149186e-03   2.6427821e-04   1.1630396e-01   4.6715899e+00
   3.6434471e-04   6.8881677e-03   2.1552786e-04   1.2753810e-01   1.2244236e+01
   3.0327849e-04   6.7845091e-03   2.2219896e-04   1.4065297e-01   3.0263555e+00
   3.7337636e-03   7.2391702e-03   1.8935662e-04   1.5808096e-01   7.9257835e+00
   3.2806419e-03   8.9459456e-03   2.5812027e-04   1.2551470e-01   1.0133368e+01
   3.1148907e-04   5.3574068e-03   2.6530453e-04   1.0400502e-01   9.7390317e+00
   3.4946303e-04   4.9381538e-03   1.7550126e-04   1.1082904e-01   5.5383014e+00
   4.1155558e-04   7.1714329e-03   2.2835690e-04   1.2122672e-01   5.7978569e+00
   3.4176560e-04   4.7718894e-03   1.7652758e-04   1.5084641e-01   9.0265099e+00
   4.0385815e-04   1.4001100e-02   2.5965975e-04   1.3484552e-01   3.6559796e+00
   4.4183211e-04   7.6856208e-03   2.4375174e-04   1.2133603e-01   5.0199779e+00
   3.4073928e-04   7.6604759e-03   2.2373844e-04   1.5053030e-01   6.4693560e+00
   2.9660739e-04   7.1893936e-03   2.3092271e-04   1.4678422e-01   4.6140004e+00
   3.8333169e-04   7.5557909e-03   2.5504130e-04   1.7934638e-01   6.3451104e+00
   3.3458134e-04   1.3750164e-02   2.4837020e-04   1.5748929e-01   7.7028333e+00
   4.1514771e-04   7.4670140e-03   2.9198893e-04   1.5537763e-01   2.6376561e+00
   4.1771352e-04   7.6969104e-03   2.4888336e-04   1.3228946e-01   6.5612751e+00
   3.0994959e-04   6.6100342e-03   2.4837020e-04   1.2600580e-01   8.5198003e+00
   2.8018622e-04   4.3834261e-03   1.4419840e-04   1.1812466e-01   8.2019434e+00
   4.7724026e-04   7.0251819e-03   2.1655418e-04   1.5038918e-01   5.8182125e+00
   3.7358162e-04   7.2171043e-03   2.6273872e-04   1.0658314e-01   5.1832844e+00
   3.9308176e-04   5.7823045e-03   2.2989638e-04   1.6337422e-01   6.1641655e+00
   3.5356832e-04   6.1835969e-03   3.8589750e-04   1.2522938e-01   6.2226008e+00
   3.5408148e-04   4.5938224e-03   1.5908009e-04   1.0825349e-01   6.0993737e+00
   4.4850321e-04   1.6795265e-02   2.8634415e-04   1.4074328e-01   4.8314998e+00
   3.9410808e-04   5.0048648e-03   1.6626435e-04   1.1953380e-01   6.9153617e+00
   3.9359492e-04   7.3520658e-03   2.4272542e-04   1.9687905e-01   6.8474458e+00
   4.1617403e-04   8.2116114e-03   2.5709395e-04   1.1831094e-01   4.3417353e+00
   4.2284513e-04   6.9107468e-03   2.2065947e-04   1.4546232e-01   7.4419158e+00
   3.6639736e-04   4.7410997e-03   1.9654088e-04   1.4135702e-01   8.2149305e+00
   2.9301526e-04   4.5676511e-03   1.7498809e-04   1.2272772e-01   2.6281816e+00
   4.2592410e-04   6.8974046e-03   2.4323858e-04   1.2139093e-01   4.6394198e+00
   4.2489778e-04   5.7109751e-03   1.6061957e-04   1.3328243e-01   8.4153417e+00
   2.6787034e-04   4.3628997e-03   1.3598782e-04   1.0296176e-01   6.1809182e+00
   4.2746359e-04   1.6086589e-02   2.7043615e-04   2.0370462e-01   4.8970731e+00
   4.4747689e-04   6.9959317e-03   2.5914659e-04   1.3134422e-01   5.7820423e+00
   4.1206874e-04   7.4069741e-03   2.3554116e-04   1.2412609e-01   5.9145781e+00
   4.5774012e-04   6.7639826e-03   2.6787034e-04   1.3633009e-01   5.6387599e+00
   4.3362152e-04   4.9130089e-03   2.0064617e-04   2.0417519e-01   4.6592566e+00
   4.0026602e-04   5.6293824e-03   2.0680411e-04   1.4371552e-01   7.8133544e+00
   3.7820008e-04   4.9135220e-03   1.5497479e-04   9.5274603e-02   5.6003277e+00
   4.0488448e-04   6.9913132e-03   2.5555446e-04   1.8541451e-01   6.4487721e+00
   3.0789694e-04   4.5815065e-03   1.6318538e-04   1.5534735e-01   6.6874246e+00
   4.3670049e-04   6.5792445e-03   2.2117264e-04   1.1756634e-01   1.2437524e+01
   3.7409478e-04   5.3953807e-03   1.6934332e-04   1.2008289e-01   1.3862572e+01
   2.8480467e-04   4.6210199e-03   1.4727737e-04   1.0850032e-01   8.0983264e+00
   3.0738378e-04   7.1991436e-03   2.5042285e-04   1.4487937e-01   5.4455756e+00
   2.7864673e-04   4.4819531e-03   1.4163259e-04   9.6790482e-02   7.6166935e+00
   2.7659409e-04   4.6040856e-03   1.8114603e-04   1.3865266e-01   6.8889585e+00
   2.7300195e-04   4.5861249e-03   1.6729067e-04   1.2717683e-01   9.8112212e+00
   3.9667389e-04   5.8762131e-03   1.7344861e-04   1.1826989e-01   6.7597537e+00
   3.8692382e-04   7.0785507e-03   2.3502800e-04   1.2896263e-01   6.3104720e+00
   4.2797675e-04   6.2072023e-03   1.9910669e-04   1.5699562e-01   5.3890822e+00
   4.0488448e-04   8.1366898e-03   2.9096261e-04   1.2438215e-01   9.0805700e+00
   2.8890996e-04   4.3752155e-03   1.4779053e-04   1.1257328e-01   6.8152439e+00
   2.9044945e-04   4.6004935e-03   1.9654088e-04   1.1590678e-01   6.4085982e+00
   6.3170189e-04   8.0160969e-03   1.6010641e-04   1.3224328e-01   8.4904603e+00
   4.2592410e-04   8.1669664e-03   2.7556776e-04   1.8754311e-01   6.7010439e+00
   3.9975286e-04   7.6989630e-03   1.8011971e-04   1.4568400e-01   5.4935321e+00
   2.9404158e-04   5.3969202e-03   1.8217236e-04   1.4897440e-01   6.7758161e+00
   4.0026602e-04   8.5200215e-03   2.3656748e-04   1.5085000e-01   7.8452690e+00
   4.4747689e-04   5.3656174e-03   1.7088280e-04   1.5076738e-01   5.5818872e+00
   4.8083239e-04   7.5419356e-03   2.6171240e-04   1.2649484e-01   3.8324743e+00
   3.0584429e-04   1.1119698e-02   2.4939652e-04   1.1777828e-01   7.8623644e+00
   3.4638406e-04   7.4777904e-03   2.6325188e-04   1.5204772e-01   7.5506978e+00
   5.9988587e-04   6.8132461e-03   2.5401498e-04   1.5491321e-01   7.5198342e+00
   2.6068608e-04   4.8863244e-03   1.7652758e-04   9.1590103e-02   6.7586986e+00
   3.6177891e-04   5.1952477e-03   1.5754060e-04   1.2326757e-01   7.8367664e+00
   2.6735718e-04   4.2346093e-03   1.4625105e-04   1.1482503e-01   1.0098697e+01
   2.7608092e-04   4.3521233e-03   1.6215906e-04   1.0545060e-01   1.1265002e+01
   3.9616073e-04   6.8681544e-03   2.6992298e-04   1.5154277e-01   4.6834029e+00
   3.5100251e-04   6.6459555e-03   2.3194903e-04   1.2317468e-01   3.5235300e+00
   3.9462125e-04   6.1723073e-03   1.8525133e-04   1.2283343e-01   4.9553832e+00
   3.5972626e-04   5.5272632e-03   1.6369854e-04   1.0107538e-01   3.2711592e+00
   3.7460794e-04   7.0087607e-03   2.1911999e-04   1.2074640e-01   6.2783681e+00
   4.0283183e-04   7.0698269e-03   2.1244889e-04   1.1911609e-01   7.1091664e+00
   2.7043615e-04   4.2156223e-03   1.4830369e-04   9.8901629e-02   7.2696828e+00
   3.7768691e-04   5.0885101e-03   1.4471156e-04   9.7251301e-02   3.7344394e+00
   2.7248879e-04   3.9405677e-03   1.3034304e-04   8.1141620e-02   5.0385661e+00
   2.6838350e-04   4.1709772e-03   1.4625105e-04   9.2979744e-02   6.2107852e+00
   4.0539764e-04   6.5243362e-03   2.1860683e-04   1.0114209e-01   2.7336599e+00
   2.4426491e-04   4.8529689e-03   1.4471156e-04   8.4510526e-02   3.6612133e+00


==> Data/data_WeightSelection.dat <==
%auto-ignore
wSquare		0dB		10dB		20dB
   1.0000000e-01   3.9000000e-01   5.2000000e-01   5.2000000e-01
   2.0000000e-01   3.9000000e-01   5.2000000e-01   5.2000000e-01
   3.0000000e-01   3.9000000e-01   5.2000000e-01   5.2000000e-01
   4.0000000e-01   3.9000000e-01   5.2000000e-01   5.2000000e-01
   5.0000000e-01   3.9000000e-01   5.2000000e-01   5.2000000e-01
   6.0000000e-01   3.9000000e-01   5.2000000e-01   5.2000000e-01
   7.0000000e-01   3.9000000e-01   5.2000000e-01   5.2000000e-01
   8.0000000e-01   3.9000000e-01   5.2000000e-01   5.2000000e-01
   9.0000000e-01   3.9000000e-01   5.2000000e-01   5.2000000e-01
   1.0000000e+00   3.9000000e-01   5.2000000e-01   5.2000000e-01
   1.1000000e+00   3.8000000e-01   5.2000000e-01   5.2000000e-01
   1.2000000e+00   3.8000000e-01   5.2000000e-01   5.2000000e-01
   1.3000000e+00   3.8000000e-01   5.4000000e-01   5.3000000e-01
   1.4000000e+00   4.1000000e-01   5.4000000e-01   5.3000000e-01
   1.5000000e+00   4.2000000e-01   5.6000000e-01   5.5000000e-01
   1.6000000e+00   4.2000000e-01   5.7000000e-01   5.5000000e-01
   1.7000000e+00   3.9000000e-01   5.9000000e-01   5.3000000e-01
   1.8000000e+00   3.7000000e-01   6.0000000e-01   5.6000000e-01
   1.9000000e+00   3.5000000e-01   6.4000000e-01   5.3000000e-01
   2.0000000e+00   3.5000000e-01   6.4000000e-01   5.1000000e-01
   2.1000000e+00   3.5000000e-01   6.7000000e-01   5.0000000e-01
   2.2000000e+00   3.7000000e-01   6.7000000e-01   5.5000000e-01
   2.3000000e+00   3.4000000e-01   6.7000000e-01   5.8000000e-01
   2.4000000e+00   3.6000000e-01   7.2000000e-01   6.1000000e-01
   2.5000000e+00   3.3000000e-01   7.5000000e-01   6.3000000e-01
   2.6000000e+00   3.8000000e-01   7.5000000e-01   6.3000000e-01
   2.7000000e+00   3.3000000e-01   7.4000000e-01   6.3000000e-01
   2.8000000e+00   3.1000000e-01   7.6000000e-01   6.5000000e-01
   2.9000000e+00   2.7000000e-01   7.8000000e-01   6.8000000e-01
   3.0000000e+00   2.5000000e-01   8.5000000e-01   7.6000000e-01
   3.1000000e+00   2.4000000e-01   1.0000000e+00   1.0000000e+00
   3.2000000e+00   2.0000000e-01   9.8000000e-01   1.0000000e+00
   3.3000000e+00   2.0000000e-01   9.4000000e-01   1.0000000e+00
   3.4000000e+00   1.7000000e-01   9.2000000e-01   9.9000000e-01
   3.5000000e+00   1.5000000e-01   9.0000000e-01   9.9000000e-01
   3.6000000e+00   1.4000000e-01   8.8000000e-01   9.8000000e-01
   3.7000000e+00   1.2000000e-01   8.4000000e-01   9.8000000e-01
   3.8000000e+00   1.0000000e-01   8.2000000e-01   9.8000000e-01
   3.9000000e+00   8.0000000e-02   8.0000000e-01   9.8000000e-01
   4.0000000e+00   6.0000000e-02   7.6000000e-01   9.8000000e-01
   4.1000000e+00   3.0000000e-02   7.2000000e-01   9.7000000e-01
   4.2000000e+00   2.0000000e-02   2.6000000e-01   4.6000000e-01
   4.3000000e+00   2.0000000e-02   4.0000000e-02   8.0000000e-02
   4.4000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   4.5000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   4.6000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   4.7000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   4.8000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   4.9000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   5.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00


==> Data/data_numAntennas.dat <==
%auto-ignore
antennas	IV	SR-LS	Stansfield	DPD	DiSouL
   1.0000000e+01   2.2000000e-02   3.6000000e-02   2.3000000e-02   1.0100000e-01   1.1300000e-01
   2.0000000e+01   5.3000000e-02   3.2000000e-02   5.7000000e-02   1.5800000e-01   2.4400000e-01
   3.0000000e+01   6.2000000e-02   3.2000000e-02   7.0000000e-02   2.0800000e-01   3.7400000e-01
   4.0000000e+01   7.8000000e-02   3.3000000e-02   9.5000000e-02   2.4900000e-01   4.8400000e-01
   5.0000000e+01   1.0500000e-01   3.2000000e-02   1.2300000e-01   3.1000000e-01   5.4200000e-01
   6.0000000e+01   1.0600000e-01   2.9000000e-02   1.1500000e-01   3.1000000e-01   6.0800000e-01
   7.0000000e+01   1.1800000e-01   2.6000000e-02   1.1700000e-01   3.4500000e-01   6.7700000e-01
   8.0000000e+01   1.2900000e-01   2.6000000e-02   1.4000000e-01   3.8600000e-01   7.3500000e-01
   9.0000000e+01   1.3500000e-01   3.0000000e-02   1.4100000e-01   4.1100000e-01   7.5000000e-01
   1.0000000e+02   1.3100000e-01   2.2000000e-02   1.3800000e-01   3.9600000e-01   7.6700000e-01
   1.1000000e+02   1.3300000e-01   4.0000000e-02   1.3600000e-01   4.0800000e-01   8.0000000e-01
   1.2000000e+02   1.4500000e-01   2.3000000e-02   1.5800000e-01   4.1200000e-01   8.1600000e-01
   1.3000000e+02   1.4500000e-01   3.2000000e-02   1.5200000e-01   4.3300000e-01   8.2800000e-01
   1.4000000e+02   1.4700000e-01   1.8000000e-02   1.5000000e-01   4.7500000e-01   8.3400000e-01
   1.5000000e+02   1.4800000e-01   2.9000000e-02   1.4800000e-01   4.5200000e-01   8.5000000e-01
   1.6000000e+02   1.6100000e-01   3.0000000e-02   1.6500000e-01   4.6700000e-01   8.4800000e-01
   1.7000000e+02   1.6100000e-01   2.8000000e-02   1.6700000e-01   4.7600000e-01   8.5900000e-01
   1.8000000e+02   1.5700000e-01   3.6000000e-02   1.6400000e-01   4.9400000e-01   8.4000000e-01
   1.9000000e+02   1.3000000e-01   2.4000000e-02   1.4000000e-01   4.7600000e-01   8.5100000e-01
   2.0000000e+02   1.7300000e-01   2.8000000e-02   1.7800000e-01   5.0000000e-01   8.3000000e-01


==> Data/data_numArrivals.dat <==
%auto-ignore
SNR		all		LOS
  -2.5000000e+01   1.1465500e+00   2.2500000e-04
  -2.0000000e+01   1.1571250e+00   6.2500000e-04
  -1.5000000e+01   1.1604000e+00   1.6750000e-03
  -1.0000000e+01   1.1701250e+00   6.2000000e-03
  -5.0000000e+00   1.1756250e+00   1.9575000e-02
   0.0000000e+00   1.2012500e+00   6.1375000e-02
   5.0000000e+00   1.2124000e+00   1.8372500e-01
   1.0000000e+01   1.0932750e+00   3.9472500e-01
   1.5000000e+01   5.6202500e-01   2.9537500e-01
   2.0000000e+01   5.5200000e-02   3.6375000e-02
   2.5000000e+01   1.2500000e-04   2.5000000e-05


==> Data/data_rMSEVsSNR.dat <==
%auto-ignore
SNR		IV		SR-LS		Stansfield		DPD		DiSouL
  -5.0000000e+00             NaN             NaN             NaN             NaN             NaN
   0.0000000e+00             NaN             NaN             NaN             NaN             NaN
   5.0000000e+00   1.8075772e+03             NaN   3.6565431e+01   1.6150034e+01   4.2101725e+00
   1.0000000e+01   2.5331814e+03   6.4761163e+00   2.4130908e+01   1.3819949e+01   2.4055119e+00
   1.5000000e+01   4.1371312e+02   6.3761440e+00   2.3473621e+01   1.5479015e+01   1.5191243e+00
   2.0000000e+01   1.1001653e+03   6.3027125e+00   2.0157972e+01   1.4673922e+01   1.3902287e+00
   2.5000000e+01   1.4578582e+03   6.7292192e+00   2.3237829e+01   1.4202339e+01   1.2040155e+00
   3.0000000e+01   8.0628140e+02   6.3590313e+00   1.7075168e+01   1.4852794e+01   1.2092392e+00
   3.5000000e+01   6.9750079e+02   6.3089594e+00   1.7966633e+01   1.3990272e+01   1.0821727e+00

